A method for bounding high-order finite element functions: Applications to mesh validity and bounds-preserving limiters

We introduce a novel method for bounding high-order multi-dimensional polynomials in finite element approximations. The method involves precomputing optimal piecewise-linear bounding boxes for polynomial basis functions, which can then be used to locally bound any combination of these basis functions. This approach can be applied to any element/basis type at any approximation order, can provide local (i.e., subcell) extremum bounds to a desired level of accuracy, and can be evaluated efficiently on-the-fly in simulations. Furthermore, we show that this approach generally yields more accurate bounds in comparison to traditional methods based on convex hull properties (e.g., Bernstein polynomials). The efficacy of this technique is shown in applications such as mesh validity checks and optimization for high-order curved meshes, where positivity of the element Jacobian determinant can be ensured throughout the entire element, and continuously bounds-preserving limiters for hyperbolic systems, which can enforce maximum principle bounds across the entire solution polynomial.

==> figs/data/basis_l2errs_N3.csv <==
M,gl, gll, cheb, eq, opt
4.00E+00,4.87E-01,2.71E-01,3.48E-01,1.90E-01,1.91E-01
5.00E+00,2.37E-01,1.59E-01,1.91E-01,1.07E-01,1.07E-01
6.00E+00,1.50E-01,1.05E-01,1.23E-01,6.87E-02,6.87E-02
7.00E+00,1.01E-01,7.47E-02,8.57E-02,4.78E-02,4.78E-02
8.00E+00,7.24E-02,5.56E-02,6.29E-02,3.51E-02,3.51E-02
9.00E+00,5.47E-02,4.35E-02,4.83E-02,2.70E-02,2.69E-02
1.00E+01,4.26E-02,3.46E-02,3.81E-02,2.11E-02,2.13E-02
1.10E+01,3.42E-02,2.84E-02,3.11E-02,1.73E-02,1.72E-02
1.20E+01,2.79E-02,2.35E-02,2.56E-02,1.43E-02,1.42E-02
1.30E+01,2.35E-02,2.01E-02,2.16E-02,1.20E-02,1.20E-02
1.40E+01,1.98E-02,1.71E-02,1.83E-02,1.02E-02,1.02E-02
1.50E+01,1.70E-02,1.49E-02,1.59E-02,8.85E-03,8.85E-03
1.60E+01,1.48E-02,1.29E-02,1.38E-02,7.68E-03,7.71E-03
1.70E+01,1.30E-02,1.15E-02,1.22E-02,6.79E-03,6.79E-03
1.80E+01,1.14E-02,1.02E-02,1.08E-02,6.01E-03,6.00E-03
1.90E+01,1.02E-02,9.19E-03,9.63E-03,5.38E-03,5.38E-03

==> figs/data/basis_l2errs_N4.csv <==
M,gl, gll, cheb, eq, opt
4.00E+00,7.18E-01,5.95E-01,6.06E-01,7.35E-01,5.93E-01
5.00E+00,7.78E-01,4.68E-01,5.83E-01,4.08E-01,3.71E-01
6.00E+00,4.13E-01,3.00E-01,3.49E-01,2.59E-01,2.25E-01
7.00E+00,2.81E-01,2.08E-01,2.38E-01,1.81E-01,1.60E-01
8.00E+00,2.00E-01,1.53E-01,1.73E-01,1.33E-01,1.17E-01
9.00E+00,1.49E-01,1.18E-01,1.32E-01,1.01E-01,8.94E-02
1.00E+01,1.16E-01,9.44E-02,1.03E-01,7.95E-02,7.04E-02
1.10E+01,9.23E-02,7.69E-02,8.38E-02,6.47E-02,5.73E-02
1.20E+01,7.55E-02,6.37E-02,6.92E-02,5.38E-02,4.71E-02
1.30E+01,6.28E-02,5.36E-02,5.78E-02,4.55E-02,3.95E-02
1.40E+01,5.28E-02,4.61E-02,4.93E-02,3.86E-02,3.38E-02
1.50E+01,4.57E-02,3.99E-02,4.25E-02,3.36E-02,2.93E-02
1.60E+01,3.94E-02,3.49E-02,3.70E-02,2.93E-02,2.56E-02
1.70E+01,3.47E-02,3.08E-02,3.26E-02,2.60E-02,2.26E-02
1.80E+01,3.05E-02,2.75E-02,2.91E-02,2.30E-02,2.03E-02
1.90E+01,2.74E-02,2.45E-02,2.59E-02,2.08E-02,1.80E-02

==> figs/data/basis_l2errs_N5.csv <==
M,gl, gll, cheb, eq, opt
4.00E+00,1.85E+00,1.79E+00,1.80E+00,1.80E+00,1.85E+00
5.00E+00,9.94E-01,7.87E-01,8.27E-01,1.04E+00,7.91E-01
6.00E+00,1.03E+00,6.59E-01,8.05E-01,6.64E-01,5.13E-01
7.00E+00,5.97E-01,4.51E-01,5.16E-01,4.61E-01,3.70E-01
8.00E+00,4.25E-01,3.22E-01,3.67E-01,3.38E-01,2.56E-01
9.00E+00,3.13E-01,2.47E-01,2.76E-01,2.58E-01,1.99E-01
1.00E+01,2.40E-01,1.94E-01,2.13E-01,2.03E-01,1.58E-01
1.10E+01,1.89E-01,1.57E-01,1.72E-01,1.65E-01,1.26E-01
1.20E+01,1.54E-01,1.29E-01,1.41E-01,1.36E-01,1.04E-01
1.30E+01,1.27E-01,1.09E-01,1.17E-01,1.15E-01,8.76E-02
1.40E+01,1.07E-01,9.33E-02,9.96E-02,9.78E-02,7.46E-02
1.50E+01,9.16E-02,8.05E-02,8.62E-02,8.55E-02,6.45E-02
1.60E+01,7.95E-02,6.98E-02,7.45E-02,7.44E-02,5.62E-02
1.70E+01,6.97E-02,6.23E-02,6.56E-02,6.61E-02,5.01E-02
1.80E+01,6.11E-02,5.50E-02,5.79E-02,5.79E-02,4.45E-02
1.90E+01,5.48E-02,4.93E-02,5.18E-02,5.25E-02,3.98E-02

==> figs/data/basis_l2errs_N6.csv <==
M,gl, gll, cheb, eq, opt
4.00E+00,2.81E+00,2.52E+00,2.63E+00,2.37E+00,2.36E+00
5.00E+00,1.98E+00,1.89E+00,1.90E+00,1.89E+00,1.89E+00
6.00E+00,1.27E+00,9.74E-01,1.05E+00,1.30E+00,9.75E-01
7.00E+00,1.25E+00,8.39E-01,1.01E+00,9.29E-01,6.63E-01
8.00E+00,7.77E-01,5.96E-01,6.84E-01,6.88E-01,4.83E-01
9.00E+00,5.71E-01,4.50E-01,5.04E-01,5.29E-01,3.80E-01
1.00E+01,4.37E-01,3.48E-01,3.85E-01,4.17E-01,2.85E-01
1.10E+01,3.43E-01,2.81E-01,3.09E-01,3.40E-01,2.32E-01
1.20E+01,2.75E-01,2.30E-01,2.49E-01,2.82E-01,1.93E-01
1.30E+01,2.27E-01,1.91E-01,2.06E-01,2.38E-01,1.61E-01
1.40E+01,1.88E-01,1.63E-01,1.74E-01,2.02E-01,1.36E-01
1.50E+01,1.60E-01,1.41E-01,1.51E-01,1.76E-01,1.18E-01
1.60E+01,1.39E-01,1.22E-01,1.30E-01,1.53E-01,1.03E-01
1.70E+01,1.21E-01,1.09E-01,1.13E-01,1.36E-01,9.17E-02
1.80E+01,1.07E-01,9.62E-02,1.00E-01,1.19E-01,8.09E-02
1.90E+01,9.54E-02,8.60E-02,8.91E-02,1.08E-01,7.15E-02

==> figs/data/basis_l2errs_N7.csv <==
M,gl, gll, cheb, eq, opt
4.00E+00,3.55E+00,3.39E+00,3.42E+00,3.35E+00,3.38E+00
5.00E+00,2.90E+00,2.56E+00,2.72E+00,2.31E+00,2.33E+00
6.00E+00,2.08E+00,1.97E+00,1.97E+00,1.94E+00,1.91E+00
7.00E+00,1.50E+00,1.15E+00,1.25E+00,1.51E+00,1.16E+00
8.00E+00,1.44E+00,1.00E+00,1.19E+00,1.17E+00,8.18E-01
9.00E+00,9.44E-01,7.51E-01,8.43E-01,9.21E-01,6.14E-01
1.00E+01,7.21E-01,5.81E-01,6.43E-01,7.34E-01,4.83E-01
1.10E+01,5.63E-01,4.61E-01,5.07E-01,6.01E-01,4.04E-01
1.20E+01,4.51E-01,3.74E-01,4.06E-01,5.00E-01,3.14E-01
1.30E+01,3.72E-01,3.12E-01,3.36E-01,4.24E-01,2.62E-01
1.40E+01,3.01E-01,2.61E-01,2.81E-01,3.61E-01,2.25E-01
1.50E+01,2.58E-01,2.26E-01,2.42E-01,3.15E-01,1.94E-01
1.60E+01,2.21E-01,1.95E-01,2.06E-01,2.74E-01,1.68E-01
1.70E+01,1.93E-01,1.73E-01,1.81E-01,2.42E-01,1.48E-01
1.80E+01,1.70E-01,1.53E-01,1.59E-01,2.12E-01,1.32E-01
1.90E+01,1.51E-01,1.37E-01,1.41E-01,1.93E-01,1.18E-01

==> figs/data/basis_l2errs_N8.csv <==
M,gl, gll, cheb, eq, opt
4.00E+00,4.28E+00,4.20E+00,4.25E+00,4.08E+00,3.99E+00
5.00E+00,3.71E+00,3.35E+00,3.49E+00,3.25E+00,3.23E+00
6.00E+00,3.01E+00,2.68E+00,2.84E+00,2.32E+00,2.31E+00
7.00E+00,2.20E+00,2.06E+00,2.04E+00,1.95E+00,1.94E+00
8.00E+00,1.71E+00,1.31E+00,1.44E+00,1.64E+00,1.31E+00
9.00E+00,1.61E+00,1.16E+00,1.35E+00,1.36E+00,9.66E-01
1.00E+01,1.10E+00,9.01E-01,9.99E-01,1.12E+00,7.45E-01
1.10E+01,8.68E-01,7.07E-01,7.85E-01,9.40E-01,5.99E-01
1.20E+01,6.93E-01,5.84E-01,6.30E-01,7.93E-01,4.87E-01
1.30E+01,5.66E-01,4.76E-01,5.09E-01,6.77E-01,4.17E-01
1.40E+01,4.63E-01,3.95E-01,4.29E-01,5.78E-01,3.41E-01
1.50E+01,3.93E-01,3.43E-01,3.68E-01,5.04E-01,2.93E-01
1.60E+01,3.31E-01,2.94E-01,3.09E-01,4.41E-01,2.55E-01
1.70E+01,2.91E-01,2.57E-01,2.72E-01,3.90E-01,2.24E-01
1.80E+01,2.53E-01,2.27E-01,2.39E-01,3.46E-01,2.00E-01
1.90E+01,2.26E-01,2.04E-01,2.12E-01,3.12E-01,1.78E-01

==> figs/data/example_bernstein_N4_M5.csv <==
x, phi1, l1, u1, phi2, l2, u2, phi3, l3, u3, phi4, l4, u4
-1.000000000000000000e+00,1.000000000000000000e+00,9.537230733085420020e-01,1.000157218562186978e+00,0.000000000000000000e+00,-1.885154865920000034e-04,8.858267663618700494e-02,0.000000000000000000e+00,-4.442224528350399715e-02,2.204276548599999963e-05,0.000000000000000000e+00,-7.700985495529999881e-04,1.572185621870000080e-04
-9.797979797979797789e-01,9.700020303019997181e-01,9.307843575737457797e-01,9.767935841000777719e-01,2.969393970312244474e-02,1.686451544215919474e-02,1.046378924140508454e-01,3.029993847257391988e-04,-3.758415104082363234e-02,5.703010734557273191e-03,1.030610152128364783e-06,-6.098863959626968975e-04,7.860096051270405466e-04
-9.595959595959595578e-01,9.406100593734508797e-01,9.078456418389495575e-01,9.534299496379685657e-01,5.818206552825469502e-02,3.391754637091038554e-02,1.206931081919146720e-01,1.199630217077416513e-03,-3.074605679814327100e-02,1.138397870362854551e-02,8.244881217026918266e-06,-4.496742423723939152e-04,1.414800648067081031e-03
-9.393939393939394478e-01,9.118179035534407229e-01,8.849069261041534462e-01,9.300663151758593594e-01,8.548292845813507124e-02,5.097057729966157635e-02,1.367483239697785125e-01,2.671341514316720976e-03,-2.390796255546290966e-02,1.706494667269981697e-02,2.782647410746584576e-05,-2.894620887820908788e-04,2.043591691007121298e-03
-9.191919191919192267e-01,8.836193791810564857e-01,8.619682103693572239e-01,9.067026807137501532e-01,1.116150794755018799e-01,6.802360822841277410e-02,1.528035397476423529e-01,4.699582293705343791e-03,-1.706986831278254485e-02,2.274591464177109362e-02,6.595904973621534613e-05,-1.292499351917878424e-04,2.672382733947161783e-03
-8.989898989898990056e-01,8.560083025953855174e-01,8.390294946345610017e-01,8.833390462516409469e-01,1.365970695630934484e-01,8.507663915716397185e-02,1.688587555255061934e-01,7.265801572504971932e-03,-1.023177407010218004e-02,2.842688261084236681e-02,1.288262690160456216e-04,3.096221839851524826e-05,3.301173776887202267e-03
-8.787878787878787845e-01,8.289784901355149449e-01,8.160907788997647794e-01,8.599754117895317407e-01,1.604474497036480485e-01,1.021296700859151557e-01,1.849139713033700338e-01,1.035144836797729367e-02,-3.393679827421822170e-03,3.410785057991363306e-02,2.226117928597267661e-04,1.911743719888182305e-04,3.929964819827242752e-03
-8.585858585858585634e-01,8.025237581405318954e-01,7.931520631649685571e-01,8.366117773274224234e-01,1.831847708799040630e-01,1.191827010146663673e-01,2.009691870812339021e-01,1.393797169738400683e-02,3.444414415258549578e-03,3.978881854898491666e-02,3.534992821800292460e-04,3.513865255791214295e-04,4.558755862767283236e-03
-8.383838383838383423e-01,7.766379229495238290e-01,7.702133474301724458e-01,8.132481428653133282e-01,2.048275840745996945e-01,1.362357319434175651e-01,2.170244028590976870e-01,1.800682057798679014e-02,1.028250865793890745e-02,4.546978651805618638e-02,5.276723978897227690e-04,5.115986791694243033e-04,5.187546905707323720e-03
-8.181818181818181213e-01,7.513148009015777617e-01,7.472746316953762236e-01,7.898845084032041219e-01,2.253944402704733119e-01,1.532887628721687490e-01,2.330796186369615275e-01,2.253944402704733535e-02,1.712060290061927226e-02,5.115075448712745609e-02,7.513148009015778016e-04,6.718108327597273940e-04,5.816337948647363337e-03
-7.979797979797980112e-01,7.265482083357810428e-01,7.243359159605800013e-01,7.665208739410949157e-01,2.449038904502632563e-01,1.703417938009199606e-01,2.491348344148253680e-01,2.751729106182733767e-02,2.395869714329963707e-02,5.683172245619873275e-02,1.030610152128364973e-03,8.320229863500304846e-04,6.445128991587404689e-03
-7.777777777777777901e-01,7.023319615912209102e-01,7.013972002257837790e-01,7.431572394789855984e-01,2.633744855967078413e-01,1.873948247296711445e-01,2.651900501926892084e-01,3.292181069958848016e-02,3.079679138598000188e-02,6.251269042526999553e-02,1.371742112482853340e-03,9.922351399403335753e-04,7.073920034527444306e-03
-7.575757575757575690e-01,6.786598770069844910e-01,6.784584844909875567e-01,7.197936050168765032e-01,2.808247766925452971e-01,2.044478556584223283e-01,2.812452659705530489e-01,3.873445195759245285e-02,3.763488562866035281e-02,6.819365839434125831e-02,1.780894342877814129e-03,1.152447293530636449e-03,7.702711077467484790e-03
-7.373737373737373479e-01,6.555257709221590234e-01,6.555197687561913344e-01,6.964299705547671859e-01,2.972733147205139925e-01,2.215008865871735400e-01,2.973004817484168893e-01,4.493666385310095962e-02,4.447297987134073149e-02,7.387462636341254885e-02,2.264250504226017913e-03,1.312659447120939757e-03,8.331502120407527009e-03
-7.171717171717171269e-01,6.329234596758317455e-01,6.325810530213951122e-01,6.730663360926579797e-01,3.127386506633522134e-01,2.385539175159247516e-01,3.133556975262807853e-01,5.150989540337567313e-02,5.131107411402109630e-02,7.955559433248382550e-02,2.827994257440233968e-03,1.472871600711242847e-03,8.960293163347567494e-03
-6.969696969696970168e-01,6.108467596070901173e-01,6.096423372865990009e-01,6.497027016305487734e-01,3.272393355037983564e-01,2.556069484446759077e-01,3.294109133041445703e-01,5.843559562567827298e-02,5.814916835670144724e-02,8.523656230155508828e-02,3.478309263433230700e-03,1.633083754301545504e-03,9.589084206287606243e-03
-6.767676767676766847e-01,5.892894870550211550e-01,5.867036215518027786e-01,6.263390671684395672e-01,3.407939202245905408e-01,2.726599793734271193e-01,3.454661290820084107e-01,6.569521353727048041e-02,6.498726259938181204e-02,9.091753027062636494e-02,4.221379183117782152e-03,1.793295907891848595e-03,1.021787524922764846e-02
-6.565656565656565746e-01,5.682454583587120966e-01,5.637649058170065564e-01,6.029754327063303609e-01,3.534209558084673297e-01,2.897130103021783309e-01,3.615213448598723067e-01,7.327019815541396808e-02,7.182535684206219073e-02,9.659849823969764160e-02,5.063387677406657600e-03,1.953508061482152336e-03,1.084666629216768895e-02
-6.363636363636363535e-01,5.477084898572501803e-01,5.408261900822104451e-01,5.796117982442212657e-01,3.651389932381667314e-01,3.067660412309294871e-01,3.775765606377360917e-01,8.114199849737040171e-02,7.866345108474254166e-02,1.022794662087689044e-01,6.010518407212622413e-03,2.113720215072454993e-03,1.147545733510772770e-02
-6.161616161616161325e-01,5.276723978897226441e-01,5.178874743474142228e-01,5.562481637821119484e-01,3.759665834964274200e-01,3.238190721596806987e-01,3.936317764155999321e-01,8.929206358040152336e-02,8.550154532742290647e-02,1.079604341778401810e-01,7.068955033448454106e-03,2.273932368662757650e-03,1.210424837804776818e-02
-5.959595959595959114e-01,5.081309987952167262e-01,4.949487586126179450e-01,5.328845293200027422e-01,3.859222775659874594e-01,3.408721030884319103e-01,4.096869921934637726e-01,9.770184242176896405e-02,9.233963957010327128e-02,1.136414021469114577e-01,8.244881217026919784e-03,2.434144522253061174e-03,1.273303942098781040e-02
-5.757575757575756903e-01,4.890781089128196646e-01,4.720100428778217783e-01,5.095208948578935360e-01,3.950246264295850795e-01,3.579251340171830664e-01,4.257422079713276131e-01,1.063527840387344658e-01,9.917773381278363609e-02,1.193223701159827205e-01,9.544480618860784818e-03,2.594356675843363831e-03,1.336183046392784915e-02
-5.555555555555555802e-01,4.705075445816185864e-01,4.490713271430255560e-01,4.861572603957843297e-01,4.032921810699588994e-01,3.749781649459342781e-01,4.417974237491914535e-01,1.152263374485596736e-01,1.060158280554640009e-01,1.250033380850540110e-01,1.097393689986282672e-02,2.754568829433667355e-03,1.399062150686788963e-02
-5.353535353535352481e-01,4.524131221407009518e-01,4.261326114082293337e-01,4.627936259336751235e-01,4.107434924698469270e-01,3.920311958746854897e-01,4.578526395270552940e-01,1.243039516685063295e-01,1.128539222981443657e-01,1.306843060541252877e-01,1.253943372094581607e-02,2.914780983023970012e-03,1.461941254980793185e-02
-5.151515151515151381e-01,4.347886579291537767e-01,4.031938956734332224e-01,4.394299914715659172e-01,4.173971116119876701e-01,4.090842268034366458e-01,4.739078553049191345e-01,1.335670757158360367e-01,1.196920165408247028e-01,1.363652740231965366e-01,1.424715474302251303e-02,3.074993136614272669e-03,1.524820359274797060e-02
-4.949494949494949170e-01,4.176279682860644105e-01,3.831207421948268910e-01,4.189082124368528337e-01,4.232715894791193589e-01,4.213998834975130059e-01,4.850413916893107635e-01,1.429971586078105650e-01,1.273470102433469364e-01,1.432062383604208178e-01,1.610328362700570032e-02,4.192648772485067440e-03,1.682364741156964355e-02
-4.747474747474746959e-01,4.009248695505199800e-01,3.716442754847906205e-01,4.069119996843281739e-01,4.283854770539802792e-01,4.195034174875649780e-01,4.814098898932859250e-01,1.525756493616916287e-01,1.374527023253946101e-01,1.535271918021039739e-01,1.811400403380814331e-02,8.182634855197313400e-03,2.123904955803619307e-02
-4.545454545454544748e-01,3.846731780616078344e-01,3.601678087747543500e-01,3.949157869318035696e-01,4.327573253193087721e-01,4.176069514776169500e-01,4.777783880972610864e-01,1.622839969947408312e-01,1.475583944074423115e-01,1.638481452437871300e-01,2.028549962434260737e-02,1.217262093790955936e-02,2.565445170450274259e-02
-4.343434343434342537e-01,3.688667101584149899e-01,3.486913420647180240e-01,3.829195741792789653e-01,4.364056852578432344e-01,4.157104854676688666e-01,4.741468863012361923e-01,1.721036505242198866e-01,1.576640864894899852e-01,1.741690986854702861e-01,2.262395405952187175e-02,1.616260702062180532e-02,3.006985385096929211e-02
-4.141414141414141437e-01,3.534992821800290175e-01,3.372148753546818090e-01,3.709233614267544166e-01,4.393491078523217852e-01,4.138140194577208386e-01,4.705153845052114092e-01,1.820160589673904539e-01,1.677697785715376311e-01,1.844900521271534144e-01,2.513555100025868100e-02,2.015259310333402873e-02,3.448525599743582082e-02
-3.939393939393939226e-01,3.385647104655368222e-01,3.257384086446455385e-01,3.589271486742298123e-01,4.416061440854829323e-01,4.119175534477728107e-01,4.668838827091865151e-01,1.920026713415143027e-01,1.778754706535853047e-01,1.948110055688365705e-01,2.782647410746584560e-02,2.414257918604627642e-02,3.890065814390236687e-02
-3.737373737373737015e-01,3.240568113540258643e-01,3.142619419346092124e-01,3.469309359217051525e-01,4.431953449400648504e-01,4.100210874378247827e-01,4.632523809131616765e-01,2.020449366638531197e-01,1.879811627356329784e-01,2.051319590105197266e-01,3.070290704205611357e-02,2.813256526875852065e-02,4.331606029036891292e-02
-3.535353535353534804e-01,3.099694011845832708e-01,3.027854752245729419e-01,3.349347231691805482e-01,4.441352613988059361e-01,4.081246214278766993e-01,4.596208791171368380e-01,2.121243039516685358e-01,1.980868548176806798e-01,2.154529124522028827e-01,3.377103346494225722e-02,3.212255135147076834e-02,4.773146243683546591e-02
-3.333333333333332593e-01,2.962962962962961688e-01,2.913090085145366159e-01,3.229385104166559439e-01,4.444444444444444198e-01,4.062281554179286713e-01,4.559893773211119994e-01,2.222222222222222654e-01,2.081925468997283812e-01,2.257738658938860388e-01,3.703703703703704886e-02,3.611253743418301604e-02,5.214686458330201196e-02
-3.131313131313130382e-01,2.830313130282520184e-01,2.798325418045003454e-01,3.109422976641313396e-01,4.441414450597186980e-01,4.043316894079806434e-01,4.523578755250871053e-01,2.323201404927759950e-01,2.182982389817760549e-01,2.360948193355691949e-01,4.050710141925326080e-02,4.010252351689526373e-02,5.656226672976856495e-02
-2.929292929292928171e-01,2.701682677195378357e-01,2.683560750944640194e-01,2.989460849116066798e-01,4.432448142273670011e-01,4.024352233980326154e-01,4.487263737290622667e-01,2.423995077805914111e-01,2.284039310638237286e-01,2.464157727772523787e-01,4.418741027250364800e-02,4.409250959960750449e-02,6.097766887623511101e-02
-2.727272727272727071e-01,2.577009767092410808e-01,2.568796083844278044e-01,2.869498721590821866e-01,4.417731029301277257e-01,4.005387573880845875e-01,4.450948719330374281e-01,2.524417731029301448e-01,2.385096231458713745e-01,2.567367262189355070e-01,4.808414725770097931e-02,4.808249568231973137e-02,6.539307102270164318e-02
-2.525252525252524860e-01,2.456232563364487698e-01,2.454031416743915062e-01,2.749536594065575268e-01,4.397448621507391020e-01,3.986422913781365041e-01,4.414633701370125896e-01,2.624283854770539937e-01,2.486153152279190759e-01,2.670576796606186631e-01,5.220349603575805825e-02,5.207248176503197906e-02,6.980847316916818923e-02
-2.323232323232322649e-01,2.339289229402482517e-01,2.339266749643552357e-01,2.629574466540329225e-01,4.371786428719394157e-01,3.967458253681884761e-01,4.378318683409877510e-01,2.723407939202246442e-01,2.587210073099667218e-01,2.773786331023018192e-01,5.655164026758763285e-02,5.606246784774422676e-02,7.422387531563473528e-02
-2.121212121212120438e-01,2.226117928597266538e-01,2.224502082543189374e-01,2.509612339015082627e-01,4.340929960764671192e-01,3.948493593582404482e-01,4.342003665449629124e-01,2.821604474497036996e-01,2.688266993920144232e-01,2.876995865439849753e-01,6.113476361410247195e-02,6.005245393045646751e-02,7.863927746210128134e-02
-1.919191919191918227e-01,2.116656824339713250e-01,2.109737415442826391e-01,2.389650211489836862e-01,4.305064727470604979e-01,3.929528933482924202e-01,4.305688647489380738e-01,2.918687950827528743e-01,2.789323914740621246e-01,2.980205399856681314e-01,6.595904973621535827e-02,6.404244001316872215e-02,8.305467960856782739e-02
-1.717171717171716017e-01,2.010844080020693925e-01,1.994972748342463409e-01,2.269688083964590541e-01,4.264376238664575602e-01,3.910564273383443368e-01,4.269373629529131797e-01,3.014472858366338825e-01,2.890380835561098261e-01,3.083414934273512875e-01,7.103068229483903984e-02,6.803242609588096290e-02,8.747008175503437344e-02
-1.515151515151514916e-01,1.908617859031082054e-01,1.880208081242101259e-01,2.149725956439345054e-01,4.219050004173969803e-01,3.891599613283963088e-01,4.233058611568883967e-01,3.108773687286084386e-01,2.991437756381574165e-01,3.186624468690343881e-01,7.635584495088627854e-02,7.202241217859318978e-02,9.188548390150091949e-02
-1.313131313131312705e-01,1.809916324761748907e-01,1.765443414141738276e-01,2.029763828914099011e-01,4.169271533826170439e-01,3.872634953184482809e-01,4.196743593608635026e-01,3.201404927759381458e-01,3.092494677202051179e-01,3.289834003107175997e-01,8.194072136526989181e-02,7.601239826130543054e-02,9.630088604796746554e-02
-1.111111111111110494e-01,1.714677640603565756e-01,1.650678747041375294e-01,1.909801701388852690e-01,4.115226337448560368e-01,3.853670293085002529e-01,4.160428575648386640e-01,3.292181069958847739e-01,3.193551598022528193e-01,3.393043537524007558e-01,8.779149519890261377e-02,8.000238434401768517e-02,1.007162881944340116e-01
-9.090909090909082835e-02,1.622839969947408312e-01,1.535914079941012311e-01,1.789839573863606648e-01,4.057099924868519114e-01,3.834705632985521695e-01,4.124113557688138254e-01,3.380916604057099817e-01,3.294608518843004652e-01,3.496253071940839119e-01,9.391435011269724797e-02,8.399237042672992593e-02,1.051316903409005576e-01
-7.070707070707060726e-02,1.534341476184145625e-01,1.421149412840649329e-01,1.669877446338360327e-01,3.995077805913435087e-01,3.815740972886041416e-01,4.087798539727889868e-01,3.467426020226755390e-01,3.395665439663481666e-01,3.599462606357670680e-01,1.003154697675665286e-01,8.798235650944216668e-02,1.095470924873671037e-01
-5.050505050505038618e-02,1.449120322704650077e-01,1.306384745740286624e-01,1.549915318813114284e-01,3.929345490410685593e-01,3.796776312786561136e-01,4.051483521767641482e-01,3.551523808640430491e-01,3.496722360483958680e-01,3.702672140774502241e-01,1.070010378244232313e-01,9.197234259215442131e-02,1.139624946338336497e-01
-3.030303030303027612e-02,1.367114672899796268e-01,1.191620078639924474e-01,1.429953191287868797e-01,3.860088488187663480e-01,3.777811652687080857e-01,4.015168503807393097e-01,3.633024459470740597e-01,3.597779281304435139e-01,3.805881675191333247e-01,1.139772379441801042e-01,9.596232867486664819e-02,1.183778967803001958e-01
-1.010101010101005503e-02,1.288262690160456581e-01,1.076855411539561214e-01,1.309991063762622754e-01,3.787492309071738839e-01,3.758846992587600022e-01,3.978853485847144711e-01,3.711742462890305072e-01,3.698836202124911599e-01,3.909091209608164252e-01,1.212502537877499786e-01,9.995231475757888895e-02,1.227932989267667419e-01
1.010101010101016605e-02,1.212502537877498954e-01,9.995231475758174777e-02,1.227932989267667141e-01,3.711742462890306737e-01,3.698836202122219863e-01,3.909091209657585275e-01,3.787492309071740504e-01,3.758846992584944924e-01,3.978853485799234146e-01,1.288262690160456025e-01,1.076855411539548169e-01,1.309991063762623309e-01
3.030303030303049816e-02,1.139772379441801320e-01,9.596232867486922946e-02,1.183778967803001403e-01,3.633024459470738932e-01,3.597779281290939268e-01,3.805881675238714790e-01,3.860088488187661815e-01,3.777811652684535115e-01,4.015168503764542929e-01,1.367114672899797656e-01,1.191620078639944458e-01,1.429953191287870184e-01
5.050505050505060822e-02,1.070010378244231619e-01,9.197234259215676666e-02,1.139624946338336220e-01,3.551523808640429380e-01,3.496722360459659784e-01,3.702672140819845970e-01,3.929345490410688368e-01,3.796776312784124752e-01,4.051483521729851156e-01,1.449120322704651465e-01,1.306384745740339359e-01,1.549915318813115672e-01
7.070707070707071829e-02,1.003154697675664453e-01,8.798235650944430386e-02,1.095470924873670898e-01,3.467426020226753169e-01,3.395665439628380300e-01,3.599462606400977149e-01,3.995077805913435087e-01,3.815740972883714943e-01,4.087798539695158828e-01,1.534341476184145348e-01,1.421149412840734538e-01,1.669877446338361437e-01
9.090909090909105039e-02,9.391435011269722022e-02,8.399237042673178555e-02,1.051316903409005160e-01,3.380916604057099817e-01,3.294608518797099705e-01,3.496253071982106664e-01,4.057099924868520224e-01,3.834705632983304580e-01,4.124113557660467611e-01,1.622839969947408589e-01,1.535914079941130828e-01,1.789839573863608035e-01
1.111111111111111605e-01,8.779149519890272479e-02,8.000238434401932275e-02,1.007162881944339838e-01,3.292181069958847739e-01,3.193551597965820221e-01,3.393043537563237844e-01,4.115226337448559812e-01,3.853670293082894771e-01,4.160428575625775838e-01,1.714677640603566866e-01,1.650678747041525729e-01,1.909801701388853523e-01
1.313131313131314926e-01,8.194072136526986405e-02,7.601239826130681831e-02,9.630088604796741003e-02,3.201404927759380348e-01,3.092494677134539072e-01,3.289834003144367358e-01,4.169271533826171550e-01,3.872634953182484407e-01,4.196743593591084065e-01,1.809916324761749740e-01,1.765443414141922296e-01,2.029763828914100676e-01
1.515151515151516026e-01,7.635584495088632018e-02,7.202241217859434164e-02,9.188548390150089173e-02,3.108773687286084941e-01,2.991437756303259587e-01,3.186624468725498538e-01,4.219050004173971469e-01,3.891599613282074599e-01,4.233058611556392292e-01,1.908617859031082609e-01,1.880208081242317197e-01,2.149725956439346164e-01
1.717171717171717127e-01,7.103068229483899820e-02,6.803242609588187884e-02,8.747008175503437344e-02,3.014472858366339936e-01,2.890380835471980103e-01,3.083414934306629718e-01,4.264376238664576713e-01,3.910564273381664235e-01,4.269373629521700519e-01,2.010844080020694480e-01,1.994972748342712099e-01,2.269688083964591652e-01
1.919191919191920448e-01,6.595904973621524725e-02,6.404244001316936052e-02,8.305467960856779963e-02,2.918687950827526523e-01,2.789323914640699509e-01,2.980205399887759232e-01,4.305064727470604424e-01,3.929528933481254427e-01,4.305688647487008747e-01,2.116656824339714638e-01,2.109737415443108388e-01,2.389650211489838250e-01
2.121212121212121549e-01,6.113476361410252746e-02,6.005245393045690466e-02,7.863927746210126746e-02,2.821604474497037551e-01,2.688266993809420025e-01,2.876995865468890412e-01,4.340929960764671192e-01,3.948493593580844063e-01,4.342003665452316974e-01,2.226117928597267648e-01,2.224502082543503567e-01,2.509612339015083737e-01
2.323232323232324870e-01,5.655164026758752183e-02,5.606246784774439329e-02,7.422387531563469365e-02,2.723407939202245887e-01,2.587210072978139430e-01,2.773786331050019927e-01,4.371786428719395823e-01,3.967458253680434255e-01,4.378318683417625756e-01,2.339289229402483905e-01,2.339266749643899579e-01,2.629574466540330890e-01
2.525252525252525970e-01,5.220349603575802355e-02,5.207248176503192355e-02,6.980847316916816148e-02,2.624283854770539381e-01,2.486153152146859668e-01,2.670576796631151106e-01,4.397448621507391575e-01,3.986422913780023891e-01,4.414633701382933983e-01,2.456232563364489085e-01,2.454031416744295035e-01,2.749536594065576378e-01
2.727272727272729291e-01,4.808414725770093767e-02,4.808249568231941218e-02,6.539307102270158767e-02,2.524417731029298673e-01,2.385096231315579074e-01,2.567367262212281176e-01,4.417731029301277257e-01,4.005387573879614083e-01,4.450948719348242211e-01,2.577009767092413028e-01,2.568796083844691047e-01,2.869498721590822976e-01
2.929292929292930392e-01,4.418741027250361331e-02,4.409250959960694938e-02,6.097766887623506937e-02,2.423995077805912723e-01,2.284039310484299590e-01,2.464157727793412078e-01,4.432448142273671121e-01,4.024352233979203719e-01,4.487263737313550438e-01,2.701682677195380577e-01,2.683560750945085949e-01,2.989460849116069019e-01
3.131313131313131493e-01,4.050710141925317753e-02,4.010252351689447964e-02,5.656226672976855108e-02,2.323201404927758840e-01,2.182982389653020106e-01,2.360948193374542980e-01,4.441414450597186980e-01,4.043316894078793911e-01,4.523578755278858665e-01,2.830313130282521294e-01,2.798325418045480850e-01,3.109422976641313952e-01
3.333333333333334814e-01,3.703703703703697947e-02,3.611253743418196827e-02,5.214686458330197727e-02,2.222222222222220434e-01,2.081925468821739511e-01,2.257738658955672773e-01,4.444444444444445308e-01,4.062281554178383547e-01,4.559893773244166892e-01,2.962962962962963909e-01,2.913090085145877417e-01,3.229385104166561105e-01
3.535353535353535914e-01,3.377103346494225722e-02,3.212255135146950547e-02,4.773146243683544510e-02,2.121243039516682860e-01,1.980868547990459749e-01,2.154529124536803952e-01,4.441352613988059916e-01,4.081246214277973738e-01,4.596208791209475120e-01,3.099694011845833819e-01,3.027854752246272318e-01,3.349347231691806592e-01
3.737373737373739235e-01,3.070290704205613785e-02,2.813256526875700103e-02,4.331606029036887129e-02,2.020449366638529809e-01,1.879811627159179155e-01,2.051319590117933744e-01,4.431953449400647949e-01,4.100210874377563375e-01,4.632523809174783347e-01,3.240568113540260864e-01,3.142619419346668885e-01,3.469309359217053190e-01
3.939393939393940336e-01,2.782647410746563743e-02,2.414257918604452435e-02,3.890065814390235299e-02,1.920026713415141084e-01,1.778754706327899671e-01,1.948110055699064647e-01,4.416061440854829878e-01,4.119175534477153566e-01,4.668838827140091574e-01,3.385647104655369888e-01,3.257384086447063787e-01,3.589271486742299233e-01
4.141414141414143657e-01,2.513555100025866018e-02,2.015259310333201992e-02,3.448525599743577918e-02,1.820160589673902873e-01,1.677697785496619076e-01,1.844900521280194439e-01,4.393491078523217297e-01,4.138140194576743203e-01,4.705153845105400356e-01,3.534992821800291840e-01,3.372148753547459799e-01,3.709233614267545276e-01
4.343434343434344758e-01,2.262395405952188909e-02,1.616260702061955712e-02,3.006985385096924701e-02,1.721036505242198311e-01,1.576640864665339592e-01,1.741690986861325341e-01,4.364056852578431234e-01,4.157104854676333394e-01,4.741468863070708029e-01,3.688667101584151564e-01,3.486913420647855255e-01,3.829195741792791319e-01
4.545454545454545858e-01,2.028549962434245124e-02,1.217262093790708044e-02,2.565445170450272871e-02,1.622839969947407479e-01,1.475583943834059830e-01,1.638481452442456521e-01,4.327573253193088831e-01,4.176069514775923031e-01,4.777783881036016256e-01,3.846731780616078344e-01,3.601678087748250157e-01,3.949157869318036251e-01
4.747474747474749179e-01,1.811400403380813984e-02,8.182634855194576007e-03,2.123904955803615491e-02,1.525756493616916565e-01,1.374527023002779236e-01,1.535271918023586313e-01,4.283854770539802237e-01,4.195034174875513222e-01,4.814098899001325038e-01,4.009248695505201465e-01,3.716442754848646723e-01,4.069119996843283404e-01
4.949494949494950280e-01,1.610328362700574889e-02,4.192648772482113206e-03,1.682364741156962273e-02,1.429971586078105372e-01,1.273470102171499752e-01,1.432062383604717493e-01,4.232715894791191924e-01,4.213998834975102858e-01,4.850413916966633265e-01,4.176279682860644660e-01,3.831207421949041625e-01,4.189082124368529447e-01
5.151515151515153601e-01,1.424715474302251650e-02,3.074993136609877314e-03,1.524820359274796366e-02,1.335670757158357314e-01,1.196920165162518451e-01,1.363652740231966476e-01,4.173971116119876146e-01,4.090842268034364237e-01,4.739078553119245862e-01,4.347886579291539988e-01,4.031938956737547985e-01,4.394299914715661393e-01
5.353535353535354702e-01,1.253943372094579178e-02,2.914780983017716334e-03,1.461941254980792665e-02,1.243039516685061630e-01,1.128539222760970850e-01,1.306843060541255930e-01,4.107434924698468715e-01,3.920311958746852676e-01,4.578526395334296950e-01,4.524131221407010628e-01,4.261326114088753725e-01,4.627936259336752345e-01
5.555555555555555802e-01,1.097393689986292387e-02,2.754568829425555355e-03,1.399062150686788790e-02,1.152263374485598402e-01,1.060158280359423250e-01,1.250033380850545384e-01,4.032921810699587328e-01,3.749781649459341115e-01,4.417974237549347483e-01,4.705075445816186974e-01,4.490713271439960019e-01,4.861572603957843297e-01
5.757575757575759123e-01,9.544480618860595733e-03,2.594356675833392641e-03,1.336183046392784395e-02,1.063527840387343965e-01,9.917773379578749549e-02,1.193223701159834421e-01,3.950246264295851351e-01,3.579251340171827889e-01,4.257422079764396905e-01,4.890781089128197756e-01,4.720100428791169089e-01,5.095208948578937580e-01
5.959595959595960224e-01,8.244881217026933662e-03,2.434144522241232095e-03,1.273303942098780693e-02,9.770184242176881140e-02,9.233963955563273540e-02,1.136414021469124014e-01,3.859222775659873483e-01,3.408721030884316328e-01,4.096869921979447438e-01,5.081309987952167262e-01,4.949487586142374829e-01,5.328845293200028532e-01
6.161616161616163545e-01,7.068955033448509617e-03,2.273932368649069381e-03,1.210424837804776124e-02,8.929206358040141234e-02,8.550154531547790593e-02,1.079604341778412913e-01,3.759665834964271425e-01,3.238190721596802546e-01,3.936317764194496860e-01,5.276723978897228662e-01,5.178874743493584454e-01,5.562481637821121705e-01
6.363636363636364646e-01,6.010518407212561698e-03,2.113720215056908401e-03,1.147545733510772423e-02,8.114199849737013803e-02,7.866345107532314584e-02,1.022794662087702366e-01,3.651389932381668424e-01,3.067660412309290985e-01,3.775765606409547392e-01,5.477084898572502913e-01,5.408261900844790748e-01,5.796117982442212657e-01
6.565656565656567967e-01,5.063387677406772092e-03,1.953508061464746121e-03,1.084666629216768027e-02,7.327019815541403747e-02,7.182535683516831637e-02,9.659849823969914040e-02,3.534209558084670522e-01,2.897130103021777758e-01,3.615213448624596260e-01,5.682454583587123187e-01,5.637649058195999263e-01,6.029754327063305830e-01
6.767676767676769067e-01,4.221379183117823786e-03,1.793295907872584924e-03,1.021787524922764326e-02,6.569521353727068858e-02,6.498726259501355629e-02,9.091753027062809966e-02,3.407939202245903187e-01,2.726599793734266197e-01,3.454661290839647347e-01,5.892894870550213771e-01,5.867036215547205558e-01,6.263390671684396782e-01
6.969696969696970168e-01,3.478309263433065901e-03,1.633083754280424162e-03,9.589084206287604509e-03,5.843559562567801624e-02,5.814916835485879620e-02,8.523656230155704505e-02,3.272393355037983564e-01,2.556069484446754636e-01,3.294109133054697880e-01,6.108467596070902284e-01,6.096423372898411852e-01,6.497027016305487734e-01
7.171717171717173489e-01,2.827994257440291648e-03,1.472871600688261447e-03,8.960293163347560555e-03,5.150989540337584660e-02,5.131107411470396673e-02,7.955559433248593493e-02,3.127386506633519914e-01,2.385539175159241132e-01,3.133556975269746747e-01,6.329234596758320786e-01,6.325810530249620367e-01,6.730663360926582017e-01
7.373737373737374590e-01,2.264250504226295035e-03,1.312659447096100468e-03,8.331502120407521805e-03,4.493666385310096656e-02,4.447297987454920665e-02,7.387462636341489419e-02,2.972733147205137150e-01,2.215008865871729571e-01,2.973004817484797835e-01,6.555257709221591345e-01,6.555197687600826661e-01,6.964299705547672970e-01
7.575757575757577911e-01,1.780894342877759051e-03,1.152447293503937754e-03,7.702711077467477851e-03,3.873445195759245979e-02,3.763488563439437717e-02,6.819365839434378407e-02,2.808247766925450750e-01,2.044478556584216344e-01,2.812452659699846702e-01,6.786598770069847131e-01,6.784584844952035176e-01,7.197936050168767252e-01
7.777777777777779011e-01,1.371742112482920994e-03,9.922351399117772079e-04,7.073920034527440837e-03,3.292181069958862588e-02,3.079679139423961709e-02,6.251269042527274333e-02,2.633744855967076193e-01,1.873948247296704783e-01,2.651900501914897790e-01,7.023319615912209102e-01,7.013972002303241471e-01,7.431572394789858205e-01
7.979797979797982332e-01,1.030610152128352830e-03,8.320229863196144937e-04,6.445128991587396883e-03,2.751729106182699419e-02,2.395869715408478762e-02,5.683172245620163321e-02,2.449038904502631175e-01,1.703417938009191279e-01,2.491348344129946935e-01,7.265482083357813758e-01,7.243359159654449986e-01,7.665208739410951377e-01
8.181818181818183433e-01,7.513148009016257234e-04,6.718108327274535142e-04,5.816337948647359868e-03,2.253944402704746025e-02,1.712060291393002753e-02,5.115075448713059247e-02,2.253944402704731731e-01,1.532887628721679718e-01,2.330796186344997745e-01,7.513148009015779838e-01,7.472746317005656280e-01,7.898845084032042330e-01
8.383838383838384534e-01,5.276723978898667511e-04,5.115986791352925347e-04,5.187546905707321118e-03,1.800682057798674157e-02,1.028250867377528133e-02,4.546978651805955174e-02,2.048275840745995280e-01,1.362357319434168157e-01,2.170244028560048277e-01,7.766379229495239400e-01,7.702133474356862575e-01,8.132481428653133282e-01
8.585858585858587855e-01,3.534992821799809448e-04,3.513865255431298205e-04,4.558755862767277164e-03,1.393797169738394959e-02,3.444414433620437976e-03,3.978881854898844161e-02,1.831847708799038965e-01,1.191827010146654930e-01,2.009691870775097700e-01,8.025237581405322285e-01,7.931520631708071090e-01,8.366117773274226455e-01
8.787878787878788955e-01,2.226117928597615148e-04,1.911743719509692747e-04,3.929964819827240149e-03,1.035144836797739949e-02,-3.393679806534308230e-03,3.410785057991740088e-02,1.604474497036479375e-01,1.021296700859143369e-01,1.849139712990148232e-01,8.289784901355150559e-01,8.160907789059277384e-01,8.599754117895317407e-01
8.989898989898992276e-01,1.288262690157804258e-04,3.096221835880656054e-05,3.301173776887194461e-03,7.265801572504564272e-03,-1.023177404668913770e-02,2.842688261084629076e-02,1.365970695630933374e-01,8.507663915716295877e-02,1.688587555205197654e-01,8.560083025953858504e-01,8.390294946410485899e-01,8.833390462516411690e-01
9.191919191919193377e-01,6.595904973605293264e-05,-1.292499352333544189e-04,2.672382733947157446e-03,4.699582293705011592e-03,-1.706986828684391166e-02,2.274591464177525002e-02,1.116150794755017966e-01,6.802360822841180266e-02,1.528035397420248187e-01,8.836193791810568188e-01,8.619682103761692193e-01,9.067026807137502642e-01
9.393939393939394478e-01,2.782647410737304483e-05,-2.894620888255153984e-04,2.043591691007120431e-03,2.671341514316640312e-03,-2.390796252699865787e-02,1.706494667270419541e-02,8.548292845813498797e-02,5.097057729966064654e-02,1.367483239635299275e-01,9.118179035534408339e-01,8.849069261112898488e-01,9.300663151758592484e-01
9.595959595959597799e-01,8.244881216867838702e-06,-4.496742424176776790e-04,1.414800648067076477e-03,1.199630217077331945e-03,-3.074605676715348734e-02,1.138397870363308528e-02,5.818206552825465339e-02,3.391754637090932389e-02,1.206931081850348142e-01,9.406100593734511017e-01,9.078456418464107003e-01,9.534299496379687877e-01
9.797979797979798899e-01,1.030610151997457535e-06,-6.098863960098386584e-04,7.860096051270377276e-04,3.029993847258277240e-04,-3.758415100730826131e-02,5.703010734562058426e-03,2.969393970312241351e-02,1.686451544215816778e-02,1.046378924065398675e-01,9.700020303019998291e-01,9.307843575815313297e-01,9.767935841000778829e-01
1.000000000000000000e+00,0.000000000000000000e+00,-7.700985496019999632e-04,1.572185621870000080e-04,0.000000000000000000e+00,-4.442224524746300057e-02,2.204276549100000124e-05,0.000000000000000000e+00,-1.885154865929999902e-04,8.858267662804500397e-02,1.000000000000000000e+00,9.537230733166519592e-01,1.000157218562186978e+00


==> figs/data/example_legendre_N4_M5.csv <==
x, phi1, l1, u1, phi2, l2, u2, phi3, l3, u3, phi4, l4, u4
-1.000000000000000000e+00,1.526788125457264389e+00,1.315468213695621946e+00,1.527220763493708056e+00,-8.136324494869251467e-01,-8.144207972538689555e-01,-3.550813283268169918e-01,4.007615203116496883e-01,2.442606507428200097e-02,4.011951555482249909e-01,-1.139171962819897493e-01,-1.139951133930559996e-01,4.356497463888000035e-03
-9.797979797979797789e-01,1.441918680117466822e+00,1.263103136603640930e+00,1.472371578385350155e+00,-6.773492991651068884e-01,-7.423200264067171261e-01,-2.892146047768625605e-01,3.283728151907536752e-01,8.225066510876125753e-03,3.775185385222012413e-01,-9.294219614311431676e-02,-1.075700824450183807e-01,7.879847633642023119e-03
-9.595959595959595578e-01,1.359926694935535973e+00,1.210738059511659692e+00,1.417522393276992254e+00,-5.473550302412049096e-01,-6.702192555595654078e-01,-2.233478812269081015e-01,2.609690231983676778e-01,-7.975932052529749461e-03,3.538419214961775472e-01,-7.354068789269889439e-02,-1.011450514969807618e-01,1.140319780339604794e-02
-9.393939393939394478e-01,1.280766283807901251e+00,1.158372982419678898e+00,1.362673208168634575e+00,-4.235334180293810480e-01,-5.981184847124140225e-01,-1.574811576769540034e-01,1.984339196486523682e-01,-2.417693061593553100e-02,3.301653044701539086e-01,-5.566678542717311273e-02,-9.472002054894317069e-02,1.492654797315005194e-02
-9.191919191919192267e-01,1.204391560630992286e+00,1.106007905327697882e+00,1.307824023060276675e+00,-3.057682378437939219e-01,-5.260177138652621931e-01,-9.161443412699954436e-02,1.406512798557678634e-01,-4.037792917934140274e-02,3.064886874441301590e-01,-3.927460264296660231e-02,-8.829498960090555182e-02,1.844989814290407676e-02
-8.989898989898990056e-01,1.130756639301238708e+00,1.053642828235716866e+00,1.252974837951918774e+00,-1.939432649986050361e-01,-4.539169430181104192e-01,-2.574771057704511312e-02,8.750487913387483552e-02,-5.657892774274727449e-02,2.828120704181064093e-01,-2.431825343650896587e-02,-8.186995865286791907e-02,2.197324831265810158e-02
-8.787878787878787845e-01,1.059815633715070371e+00,1.001277751143735628e+00,1.198125652843560873e+00,-8.794227480797489616e-02,-3.818161721709586454e-01,4.011901297290937363e-02,3.887849279713451178e-02,-7.277992630615315317e-02,2.591354533920826597e-01,-1.075185170422984782e-02,-7.544492770483030020e-02,2.549659848241211946e-02
-8.585858585858585634e-01,9.915226577689165710e-01,9.489126740517546121e-01,1.143276467735202973e+00,1.235095741393621438e-02,-3.097154013238069270e-01,1.059857365228638049e-01,-5.344103840293712437e-03,-8.898092486955902491e-02,2.354588363660589656e-01,1.470488657441149094e-03,-6.901989675679268132e-02,2.901994865216614428e-02
-8.383838383838383423e-01,9.258318253592067171e-01,8.965475969597734851e-01,1.088427282626845072e+00,1.070526563529673458e-01,-2.376146304766550976e-01,1.718524600728182361e-01,-4.527913546424866542e-02,-1.051819234329648967e-01,2.117822193400352160e-01,1.239465375207438047e-02,-6.259486580875506245e-02,3.254329882192016909e-02
-8.181818181818181213e-01,8.626972503823713279e-01,8.441825198677923581e-01,1.033578097518487171e+00,1.962790466949577151e-01,-1.655138596295032682e-01,2.377191836227727229e-01,-8.104282676056973056e-02,-1.213829219963707684e-01,1.881056023140114941e-01,2.206652968324031294e-02,-5.616983486071743664e-02,3.606664899167419391e-02
-7.979797979797980112e-01,8.020730467348397008e-01,7.918174427758115641e-01,9.787289124101294924e-01,2.801463531257473716e-01,-9.341308878235188295e-02,3.035859071727267655e-01,-1.127514024150961802e-01,-1.375839205597765569e-01,1.644289852879878833e-01,3.053200255450912171e-02,-4.974480391267985246e-02,3.958999916142819792e-02
-7.777777777777777901e-01,7.439133283130409113e-01,7.394523656838304371e-01,9.238797273017715916e-01,3.587708003311755878e-01,-2.131231793520016460e-02,3.694526307226812523e-01,-1.405210871136680639e-01,-1.537849191231824286e-01,1.407523682619641336e-01,3.783695846945137053e-02,-4.331977296464223359e-02,4.311334933118222273e-02
-7.575757575757575690e-01,6.881722090134051451e-01,6.870872885918494211e-01,8.690305421934136909e-01,4.322686129970818025e-01,5.078845291195166478e-02,4.353193542726357390e-01,-1.644681055421243210e-01,-1.699859176865883004e-01,1.170757512359403840e-01,4.402728353163737340e-02,-3.689474201660461472e-02,4.663669950093624061e-02
-7.373737373737373479e-01,6.348038027323616994e-01,6.347222114998682940e-01,8.141813570850557902e-01,5.007560158093055103e-01,1.228892237591033831e-01,5.011860778225900592e-01,-1.847086823863046678e-01,-1.861869162499941999e-01,9.339913420991668991e-02,4.914886384463748592e-02,-3.046971106856698197e-02,5.016004967069026543e-02
-7.171717171717171269e-01,5.837622233663400939e-01,5.823571344078871670e-01,7.593321719766977784e-01,5.643492334536862609e-01,1.949899946062551015e-01,5.670528013725446570e-01,-2.013590423320484879e-01,-2.023879148134000716e-01,6.972251718389294028e-02,5.324758551202218859e-02,-2.404468012052936310e-02,5.368339984044429025e-02
-6.969696969696970168e-01,5.350015848117707362e-01,5.299920573159063730e-01,7.044829868683402108e-01,6.231644906160627162e-01,2.670907654534065978e-01,6.329195249224985886e-01,-2.145354100651949425e-01,-2.185889133768058601e-01,4.604590015786930168e-02,5.636933463736171213e-02,-1.761964917249177198e-02,5.720675001019829425e-02
-6.767676767676766847e-01,4.884760009650820356e-01,4.776269802239250239e-01,6.496338017599819770e-01,6.773180119822759249e-01,3.391915363005587603e-01,6.987862484724534085e-01,-2.243540102715840812e-01,-2.347899119402117873e-01,2.236928313184544104e-02,5.855999732422653703e-02,-1.119461822445412535e-02,6.073010017995233989e-02
-6.565656565656565746e-01,4.441395857227047328e-01,4.252619031319442300e-01,5.947846166516244093e-01,7.269260222381633829e-01,4.112923071477102566e-01,7.646529720224075621e-01,-2.309310676370548432e-01,-2.509909105036175481e-01,-1.307333894178142053e-03,5.986545967618694952e-02,-4.769587276416534238e-03,6.425345034970635083e-02
-6.363636363636363535e-01,4.019464529810679032e-01,3.728968260399631030e-01,5.399354315432665086e-01,7.721047460695658060e-01,4.833930779948619749e-01,8.305196955723619379e-01,-2.343828068474467230e-01,-2.671919090670234476e-01,-2.498395092020189168e-02,6.033160779681345787e-02,1.655443671621084634e-03,6.777680051946036177e-02
-6.161616161616161325e-01,3.618507166366010663e-01,3.205317489479819759e-01,4.850862464349086078e-01,8.129704081623223555e-01,5.554938488420136933e-01,8.963864191223165356e-01,-2.348254525885994370e-01,-2.833929076304292916e-01,-4.866056794622564130e-02,6.000432778967629277e-02,8.080474619658703506e-03,7.130015068921438659e-02
-5.959595959595959114e-01,3.238064905857340747e-01,2.681666718560009599e-01,4.302370613265507071e-01,8.496392332022725258e-01,6.275946196891654116e-01,9.622531426722709114e-01,-2.323752295463523687e-01,-2.995939061938351911e-01,-7.233718497224933541e-02,5.892950575834596250e-02,1.450550556769632238e-02,7.482350085896841141e-02
-5.757575757575756903e-01,2.877678887248965589e-01,2.158015947640197219e-01,3.753878762181928064e-01,8.822274458752557003e-01,6.996953905363173520e-01,1.028119866222225287e+00,-2.271483624065447904e-01,-3.157949047572410350e-01,-9.601380199827308504e-02,5.715302780639275326e-02,2.093053651573394125e-02,7.834685102872243623e-02
-5.555555555555555802e-01,2.536890249505182604e-01,1.634365176720389279e-01,3.205386911098351277e-01,9.108512708671111513e-01,7.717961613834686263e-01,1.093986589772179441e+00,-2.192610758550161965e-01,-3.319959033206468235e-01,-1.196904190242967236e-01,5.472078003738709007e-02,2.735556746377153237e-02,8.187020119847644717e-02
-5.353535353535352481e-01,2.215240131590282269e-01,1.110714405800576898e-01,2.656895060014767829e-01,9.356269328636789284e-01,8.438969322306207888e-01,1.159853313322134261e+00,-2.088295945776060814e-01,-3.481969018840528340e-01,-1.433670360503205843e-01,5.167864855489931464e-02,3.378059841180920675e-02,8.539355136823048587e-02
-5.151515151515151381e-01,1.912269672468569215e-01,5.870636348807689586e-02,2.108403208931193262e-01,9.566706565507976379e-01,9.159977030777722851e-01,1.225720036872088414e+00,-1.959701432601539395e-01,-3.643979004474585670e-01,-1.670436530763442229e-01,4.807251946249985197e-02,4.020562935984677011e-02,8.891690153798448293e-02
-4.949494949494949170e-01,1.627520011104332254e-01,1.785127114448742391e-02,1.670584112057661719e-01,9.740986666143073291e-01,9.662516518500159357e-01,1.268679923740831494e+00,-1.807989465884991542e-01,-3.667680370100707687e-01,-1.764945928983681078e-01,4.394827886375904380e-02,4.318461454221299289e-02,8.970372682332174163e-02
-4.747474747474746959e-01,1.360532286461871299e-01,1.152613304607315488e-02,1.564783277814268958e-01,9.880271877400470526e-01,9.509651343975361604e-01,1.242919300565941576e+00,-1.634322292484809980e-01,-3.276455875703020992e-01,-1.432685011083927318e-01,3.935181286224728736e-02,3.582546242756502741e-02,8.228097745540877139e-02
-4.545454545454544748e-01,1.110847637505482377e-01,5.200994947658885842e-03,1.458982443570876197e-01,9.985724446138566357e-01,9.356786169450562740e-01,1.217158677391051658e+00,-1.439862159259392982e-01,-2.885231381305334852e-01,-1.100424093184173419e-01,3.432900756153495214e-02,2.846631031291706193e-02,7.485822808749578727e-02
-4.343434343434342537e-01,8.780072031994604065e-02,-1.124143150755381459e-03,1.353181609327483437e-01,1.005850661921575462e+00,9.203920994925763877e-01,1.191398054216161739e+00,-1.225771313067133272e-01,-2.494006886907648435e-01,-7.681631752844195193e-02,2.892574906519236599e-02,2.110715819826909645e-02,6.743547871958281703e-02
-4.141414141414141437e-01,6.615521225081039125e-02,-7.449281249169614066e-03,1.247380775084090954e-01,1.009978064349042581e+00,9.051055820400966123e-01,1.165637431041271821e+00,-9.932120007664257955e-02,-2.102782392509963960e-01,-4.359022573846674242e-02,2.318792347679003718e-02,1.374800608362117260e-02,6.001272935166988148e-02
-3.939393939393939226e-01,4.610235343957067022e-02,-1.377441934758388484e-02,1.141579940840698193e-01,1.011070876582097933e+00,8.898190645876168370e-01,1.139876807866381903e+00,-7.433464692156632747e-02,-1.711557898112277543e-01,-1.036413394849136638e-02,1.716141689989819641e-02,6.388853968973207120e-03,5.258997998375690430e-02
-3.737373737373737015e-01,2.759625778265654972e-02,-2.009955744599814867e-02,1.035779106597305432e-01,1.009245323306580788e+00,8.745325471351369506e-01,1.114116184691491984e+00,-4.773369652732406543e-02,-1.320333403714591125e-01,2.286195784148403742e-02,1.089211543808728255e-02,-9.702981456747653000e-04,4.516723061584392712e-02
-3.535353535353534804e-01,1.059103917649775739e-02,-2.642469554441241944e-02,9.299782723539125329e-02,1.004617629208330420e+00,8.592460296826571753e-01,1.088355561516602066e+00,-1.963457357975539885e-02,-9.291089093169047075e-02,5.608804963145941347e-02,4.425905194927678976e-03,-8.329450260322730781e-03,3.774448124793094994e-02
-3.333333333333332593e-01,-4.959188482476159510e-03,-3.274983364282668674e-02,8.241774381105197722e-02,9.973040189731865457e-01,8.439595122301772889e-01,1.062594938341711925e+00,9.846497235300288864e-03,-5.378844149192180124e-02,8.931414142143478951e-02,-2.191327726010230958e-03,-1.568860237497069626e-02,3.032173188001797276e-02
-3.131313131313130382e-01,-1.910031129783558435e-02,-3.907497174124095751e-02,7.183766038671268728e-02,9.874207172869884364e-01,8.286729947776974026e-01,1.036834315166822007e+00,4.059329123200372536e-02,-1.466599205215318724e-02,1.225402332114101656e-01,-8.913697221156091643e-03,-2.304775448961866174e-02,2.289898251210499558e-02
-2.929292929292928171e-01,-3.187821537315084497e-02,-4.540010983965522828e-02,6.125757696237341121e-02,9.750839488355755869e-01,8.133864773252175162e-01,1.011073691991932089e+00,7.248958372451508314e-02,2.445645738761548227e-02,1.557663250013855971e-01,-1.569531718693949196e-02,-3.040690660426662723e-02,1.547623314419202534e-02
-2.727272727272727071e-01,-4.333878681199229699e-02,-5.172524793806945742e-02,5.067749353803417678e-02,9.604099383047876026e-01,7.980999598727378519e-01,9.853130688170421703e-01,1.054191500269952009e-01,6.357890682738387422e-02,1.889924167913608066e-01,-2.249030151979006242e-02,-3.776605871891455107e-02,8.053483776279082851e-03
-2.525252525252524860e-01,-5.352791171793040703e-02,-5.805038603648372819e-02,4.009741011369488684e-02,9.435149103804637560e-01,7.828134424202579655e-01,9.595524456421522519e-01,1.392657654536046397e-01,1.027013562671525437e-01,2.222185085813361827e-01,-2.925276411613747518e-02,-4.512521083356251655e-02,6.307344083661126088e-04
-2.323232323232322649e-01,-6.249147619453551683e-02,-6.437552413489799896e-02,2.951732668935561077e-02,9.245150897484433195e-01,7.675269249677780792e-01,9.337918224672623335e-01,1.739132053185039051e-01,1.418238057069212132e-01,2.554446003713115587e-01,-3.593681887241130524e-02,-5.248436294821048204e-02,-6.792014959546871511e-03
-2.121212121212120438e-01,-7.027536634537802362e-02,-7.070066223331226973e-02,1.893724326501633470e-02,9.035267010945661204e-01,7.522404075152981928e-01,9.080311992923723041e-01,2.092452449358535582e-01,1.809462551466898272e-01,2.886706921612869348e-01,-4.249657968504120392e-02,-5.984351506285844752e-02,-1.421476432745984175e-02
-1.919191919191918227e-01,-7.692546827402825527e-02,-7.702580033172654050e-02,8.357159840677058638e-03,8.806659691046714311e-01,7.369538900628184175e-01,8.822705761174823857e-01,2.451456596198141047e-01,2.200687045864584412e-01,3.218967839512623108e-01,-4.888616045045676012e-02,-6.720266717750641994e-02,-2.163751369537282587e-02
-1.717171717171716017e-01,-8.248766808405662287e-02,-8.335093843014079740e-02,-2.222923583662245184e-03,8.560491184645986351e-01,7.216673726103385311e-01,8.565099529425923564e-01,2.814982246845461056e-01,2.591911540262271663e-01,3.551228757412376869e-01,-5.505967506508761822e-02,-7.456181929215438542e-02,-2.906026306328579611e-02
-1.515151515151514916e-01,-8.700785187903346818e-02,-8.967607652855504041e-02,-1.280300700800146574e-02,8.297923738601873378e-01,7.063808551578587558e-01,8.307493297677025490e-01,3.181867154442098999e-01,2.983136034659955582e-01,3.883489675312129519e-01,-6.097123742536336710e-02,-8.192097140680229539e-02,-3.648301243119872472e-02
-1.313131313131312705e-01,-9.053190576252923005e-02,-9.600121462696929731e-02,-2.338309043234074180e-02,8.020119599772768115e-01,6.910943377053788694e-01,8.049887065928126306e-01,3.550949072129665485e-01,3.374360529057641722e-01,4.215750593211883279e-01,-6.657496142771368586e-02,-8.928012352145026087e-02,-4.390576179911170884e-02
-1.111111111111110494e-01,-9.310571583811423635e-02,-1.023263527253835681e-01,-3.396317385668001787e-02,7.728241015017065507e-01,6.758078202528990941e-01,7.792280834179226012e-01,3.921065753049762792e-01,3.765585023455327862e-01,4.548011511111637040e-01,-7.182496096856817724e-02,-9.663927563609822635e-02,-5.132851116702469296e-02
-9.090909090909082835e-02,-9.477516820935887043e-02,-1.086514908237978527e-01,-4.454325728101932169e-02,7.423450231193160498e-01,6.605213028004193188e-01,7.534674602430326829e-01,4.291054950343996532e-01,4.156809517853015112e-01,4.880272429011390800e-01,-7.667534994435644402e-02,-1.039984277507462196e-01,-5.875126053493764933e-02
-7.070707070707060726e-02,-9.558614897983352954e-02,-1.149766289222121096e-01,-5.512334070535859776e-02,7.106909495159446921e-01,6.452347853479394324e-01,7.277068370681427645e-01,4.659754417153972872e-01,4.548034012250701252e-01,5.212533346911144561e-01,-8.108024225150813058e-02,-1.113575798653941851e-01,-6.617400990285063345e-02
-5.050505050505038618e-02,-9.558454425310858316e-02,-1.213017670206263665e-01,-6.570342412969787382e-02,6.779781053774320831e-01,6.299482678954595460e-01,7.019462138932527351e-01,5.026001906621296866e-01,4.939258506648387392e-01,5.544794264810898321e-01,-8.499375178645283968e-02,-1.187167319800421506e-01,-7.359675927076361757e-02
-3.030303030303027612e-02,-9.481624013275440077e-02,-1.276269051190406234e-01,-7.628350755403709438e-02,6.443227153896177173e-01,6.146617504429797707e-01,6.761855907183629277e-01,5.388635171887572461e-01,5.330483001046072422e-01,5.877055182710650971e-01,-8.836999244562018796e-02,-1.260758840946900605e-01,-8.101950863867654618e-02
-1.010101010101005503e-02,-9.332712272234136575e-02,-1.339520432174548803e-01,-8.686359097837637044e-02,6.098410042383406449e-01,5.993752329904999954e-01,6.504249675434730094e-01,5.746491966094408044e-01,5.721707495443758562e-01,6.209316100610404732e-01,-9.116307812543984757e-02,-1.334350362093380260e-01,-8.844225800658953029e-02
1.010101010101016605e-02,-9.116307812543984757e-02,-1.334350362093379982e-01,-8.844225800658948866e-02,5.746491966094405823e-01,5.721707495443756342e-01,6.209316100610402511e-01,6.098410042383408669e-01,5.993752329904999954e-01,6.504249675434731204e-01,-9.332712272234139350e-02,-1.339520432174548525e-01,-8.686359097837632881e-02
3.030303030303049816e-02,-8.836999244562021572e-02,-1.260758840946899773e-01,-8.101950863867646291e-02,5.388635171887568021e-01,5.330483001046067981e-01,5.877055182710646530e-01,6.443227153896180504e-01,6.146617504429799927e-01,6.761855907183632608e-01,-9.481624013275445628e-02,-1.276269051190405401e-01,-7.628350755403698336e-02
5.050505050505060822e-02,-8.499375178645288131e-02,-1.187167319800420534e-01,-7.359675927076353430e-02,5.026001906621293536e-01,4.939258506648383507e-01,5.544794264810894990e-01,6.779781053774325272e-01,6.299482678954597681e-01,7.019462138932530682e-01,-9.558454425310866642e-02,-1.213017670206263110e-01,-6.570342412969776280e-02
7.070707070707071829e-02,-8.108024225150822772e-02,-1.113575798653941296e-01,-6.617400990285060569e-02,4.659754417153971207e-01,4.548034012250699032e-01,5.212533346911143450e-01,7.106909495159449142e-01,6.452347853479394324e-01,7.277068370681428755e-01,-9.558614897983364056e-02,-1.149766289222120819e-01,-5.512334070535853531e-02
9.090909090909105039e-02,-7.667534994435654117e-02,-1.039984277507461224e-01,-5.875126053493757994e-02,4.291054950343993202e-01,4.156809517853010671e-01,4.880272429011387469e-01,7.423450231193164939e-01,6.605213028004194298e-01,7.534674602430329049e-01,-9.477516820935900921e-02,-1.086514908237977695e-01,-4.454325728101918985e-02
1.111111111111111605e-01,-7.182496096856832990e-02,-9.663927563609819860e-02,-5.132851116702464439e-02,3.921065753049761682e-01,3.765585023455326197e-01,4.548011511111634819e-01,7.728241015017067728e-01,6.758078202528992051e-01,7.792280834179228233e-01,-9.310571583811438900e-02,-1.023263527253835403e-01,-3.396317385667996930e-02
1.313131313131314926e-01,-6.657496142771382464e-02,-8.928012352145019148e-02,-4.390576179911162558e-02,3.550949072129662154e-01,3.374360529057637836e-01,4.215750593211879393e-01,8.020119599772771446e-01,6.910943377053790915e-01,8.049887065928128527e-01,-9.053190576252939659e-02,-9.600121462696922792e-02,-2.338309043234063078e-02
1.515151515151516026e-01,-6.097123742536356833e-02,-8.192097140680226763e-02,-3.648301243119869003e-02,3.181867154442098444e-01,2.983136034659953362e-01,3.883489675312127298e-01,8.297923738601875598e-01,7.063808551578588668e-01,8.307493297677026600e-01,-8.700785187903369022e-02,-8.967607652855499878e-02,-1.280300700800139635e-02
1.717171717171717127e-01,-5.505967506508785414e-02,-7.456181929215434379e-02,-2.906026306328575448e-02,2.814982246845459946e-01,2.591911540262268887e-01,3.551228757412375203e-01,8.560491184645988572e-01,7.216673726103386421e-01,8.565099529425925784e-01,-8.248766808405685880e-02,-8.335093843014076964e-02,-2.222923583662175795e-03
1.919191919191920448e-01,-4.888616045045698216e-02,-6.720266717750633667e-02,-2.163751369537274261e-02,2.451456596198137716e-01,2.200687045864580527e-01,3.218967839512619777e-01,8.806659691046717642e-01,7.369538900628185285e-01,8.822705761174826078e-01,-7.692546827402849119e-02,-7.702580033172645724e-02,8.357159840677169660e-03
2.121212121212121549e-01,-4.249657968504148148e-02,-5.984351506285841282e-02,-1.421476432745980012e-02,2.092452449358535027e-01,1.809462551466896052e-01,2.886706921612867682e-01,9.035267010945664534e-01,7.522404075152983038e-01,9.080311992923724151e-01,-7.027536634537830118e-02,-7.070066223331222810e-02,1.893724326501639021e-02
2.323232323232324870e-01,-3.593681887241157585e-02,-5.248436294821040571e-02,-6.792014959546788244e-03,1.739132053185036275e-01,1.418238057069207692e-01,2.554446003713111701e-01,9.245150897484437635e-01,7.675269249677783012e-01,9.337918224672625556e-01,-6.249147619453578051e-02,-6.437552413489792957e-02,2.951732668935573567e-02
2.525252525252525970e-01,-2.925276411613780825e-02,-4.512521083356246798e-02,6.307344083661542422e-04,1.392657654536045841e-01,1.027013562671523217e-01,2.222185085813359606e-01,9.435149103804639781e-01,7.828134424202580766e-01,9.595524456421524739e-01,-5.352791171793072622e-02,-5.805038603648370044e-02,4.009741011369494235e-02
2.727272727272729291e-01,-2.249030151979038161e-02,-3.776605871891446087e-02,8.053483776279166118e-03,1.054191500269949788e-01,6.357890682738343013e-02,1.889924167913604180e-01,9.604099383047880467e-01,7.980999598727379629e-01,9.853130688170425033e-01,-4.333878681199256067e-02,-5.172524793806938803e-02,5.067749353803430168e-02
2.929292929292930392e-01,-1.569531718693983890e-02,-3.040690660426653702e-02,1.547623314419210860e-02,7.248958372451497212e-02,2.445645738761503818e-02,1.557663250013852085e-01,9.750839488355760309e-01,8.133864773252177383e-01,1.011073691991932311e+00,-3.187821537315112252e-02,-4.540010983965515889e-02,6.125757696237352223e-02
3.131313131313131493e-01,-8.913697221156480222e-03,-2.304775448961861317e-02,2.289898251210503721e-02,4.059329123200361433e-02,-1.466599205215335378e-02,1.225402332114100545e-01,9.874207172869888804e-01,8.286729947776975136e-01,1.036834315166822229e+00,-1.910031129783593129e-02,-3.907497174124092976e-02,7.183766038671274279e-02
3.333333333333334814e-01,-2.191327726010591781e-03,-1.568860237497060606e-02,3.032173188001806297e-02,9.846497235300066819e-03,-5.378844149192230084e-02,8.931414142143445645e-02,9.973040189731869898e-01,8.439595122301775110e-01,1.062594938341712147e+00,-4.959188482476464821e-03,-3.274983364282661735e-02,8.241774381105207437e-02
3.535353535353535914e-01,4.425905194927262643e-03,-8.329450260322668331e-03,3.774448124793100545e-02,-1.963457357975550988e-02,-9.291089093169069280e-02,5.608804963145919142e-02,1.004617629208330865e+00,8.592460296826571753e-01,1.088355561516602066e+00,1.059103917649739657e-02,-2.642469554441238822e-02,9.299782723539132268e-02
3.737373737373739235e-01,1.089211543808689397e-02,-9.702981456746750943e-04,4.516723061584401733e-02,-4.773369652732428747e-02,-1.320333403714595288e-01,2.286195784148370436e-02,1.009245323306581010e+00,8.745325471351370616e-01,1.114116184691492206e+00,2.759625778265631380e-02,-2.009955744599808969e-02,1.035779106597306543e-01
3.939393939393940336e-01,1.716141689989772456e-02,6.388853968973262631e-03,5.258997998375694594e-02,-7.433464692156632747e-02,-1.711557898112279208e-01,-1.036413394849156067e-02,1.011070876582098155e+00,8.898190645876169480e-01,1.139876807866381903e+00,4.610235343957028165e-02,-1.377441934758384667e-02,1.141579940840698748e-01
4.141414141414143657e-01,2.318792347678959309e-02,1.374800608362125587e-02,6.001272935166995781e-02,-9.932120007664269057e-02,-2.102782392509968679e-01,-4.359022573846715876e-02,1.009978064349043025e+00,9.051055820400968344e-01,1.165637431041272265e+00,6.615521225081014145e-02,-7.449281249169548147e-03,1.247380775084092064e-01
4.343434343434344758e-01,2.892574906519192190e-02,2.110715819826919359e-02,6.743547871958288642e-02,-1.225771313067134383e-01,-2.494006886907652598e-01,-7.681631752844231276e-02,1.005850661921575684e+00,9.203920994925766097e-01,1.191398054216161961e+00,8.780072031994576309e-02,-1.124143150755319009e-03,1.353181609327484547e-01
4.545454545454545858e-01,3.432900756153448030e-02,2.846631031291710356e-02,7.485822808749584278e-02,-1.439862159259392982e-01,-2.885231381305336518e-01,-1.100424093184175778e-01,9.985724446138570798e-01,9.356786169450563850e-01,1.217158677391051658e+00,1.110847637505478491e-01,5.200994947658910128e-03,1.458982443570876752e-01
4.747474747474749179e-01,3.935181286224684327e-02,3.582546242756512456e-02,8.228097745540885466e-02,-1.634322292484812200e-01,-3.276455875703025988e-01,-1.432685011083930648e-01,9.880271877400473857e-01,9.509651343975362714e-01,1.242919300565942020e+00,1.360532286461869078e-01,1.152613304607322253e-02,1.564783277814270068e-01
4.949494949494950280e-01,4.394827886375859971e-02,4.318461454221303453e-02,8.970372682332178327e-02,-1.807989465884991542e-01,-3.667680370100709908e-01,-1.764945928983683299e-01,9.740986666143076622e-01,9.662516518500160467e-01,1.268679923740831716e+00,1.627520011104328923e-01,1.785127114448745167e-02,1.670584112057662551e-01
5.151515151515153601e-01,4.807251946249943564e-02,4.020562935984672154e-02,8.891690153798445517e-02,-1.959701432601539395e-01,-3.643979004474584005e-01,-1.670436530763439731e-01,9.566706565507978599e-01,9.159977030777713969e-01,1.225720036872087526e+00,1.912269672468566994e-01,5.870636348807732607e-02,2.108403208931199924e-01
5.353535353535354702e-01,5.167864855489887055e-02,3.378059841180913736e-02,8.539355136823044423e-02,-2.088295945776060814e-01,-3.481969018840526120e-01,-1.433670360503203622e-01,9.356269328636790394e-01,8.438969322306200116e-01,1.159853313322133594e+00,2.215240131590281158e-01,1.110714405800581200e-01,2.656895060014775600e-01
5.555555555555555802e-01,5.472078003738661822e-02,2.735556746377154624e-02,8.187020119847644717e-02,-2.192610758550160854e-01,-3.319959033206468235e-01,-1.196904190242967653e-01,9.108512708671117064e-01,7.717961613834686263e-01,1.093986589772179441e+00,2.536890249505178163e-01,1.634365176720389279e-01,3.205386911098352387e-01
5.757575757575759123e-01,5.715302780639233693e-02,2.093053651573388921e-02,7.834685102872239459e-02,-2.271483624065446794e-01,-3.157949047572408685e-01,-9.601380199827289075e-02,8.822274458752559223e-01,6.996953905363164639e-01,1.028119866222224621e+00,2.877678887248965589e-01,2.158015947640203047e-01,3.753878762181934170e-01
5.959595959595960224e-01,5.892950575834554616e-02,1.450550556769630156e-02,7.482350085896839753e-02,-2.323752295463522577e-01,-2.995939061938350800e-01,-7.233718497224929378e-02,8.496392332022728588e-01,6.275946196891650786e-01,9.622531426722704673e-01,3.238064905857339637e-01,2.681666718560011264e-01,4.302370613265510402e-01
6.161616161616163545e-01,6.000432778967590419e-02,8.080474619658647994e-03,7.130015068921435883e-02,-2.348254525885994370e-01,-2.833929076304291250e-01,-4.866056794622541926e-02,8.129704081623225775e-01,5.554938488420129161e-01,8.963864191223156475e-01,3.618507166366011774e-01,3.205317489479825310e-01,4.850862464349092740e-01
6.363636363636364646e-01,6.033160779681301378e-02,1.655443671621056878e-03,6.777680051946034789e-02,-2.343828068474467230e-01,-2.671919090670233365e-01,-2.498395092020180841e-02,7.721047460695661391e-01,4.833930779948615308e-01,8.305196955723616048e-01,4.019464529810676812e-01,3.728968260399633250e-01,5.399354315432669527e-01
6.565656565656567967e-01,5.986545967618661646e-02,-4.769587276416596688e-03,6.425345034970630920e-02,-2.309310676370546211e-01,-2.509909105036173815e-01,-1.307333894177947764e-03,7.269260222381632719e-01,4.112923071477093684e-01,7.646529720224067850e-01,4.441395857227049548e-01,4.252619031319447296e-01,5.947846166516250754e-01
6.767676767676769067e-01,5.855999732422617621e-02,-1.119461822445418087e-02,6.073010017995229826e-02,-2.243540102715839701e-01,-2.347899119402115931e-01,2.236928313184566308e-02,6.773180119822757028e-01,3.391915363005579831e-01,6.987862484724527423e-01,4.884760009650822576e-01,4.776269802239255235e-01,6.496338017599827541e-01
6.969696969696970168e-01,5.636933463736140681e-02,-1.761964917249176504e-02,5.720675001019829425e-02,-2.145354100651950535e-01,-2.185889133768058323e-01,4.604590015786927393e-02,6.231644906160634934e-01,2.670907654534065978e-01,6.329195249224985886e-01,5.350015848117704031e-01,5.299920573159062620e-01,7.044829868683403218e-01
7.171717171717173489e-01,5.324758551202185552e-02,-2.404468012052942555e-02,5.368339984044424862e-02,-2.013590423320482659e-01,-2.023879148133998496e-01,6.972251718389316233e-02,5.643492334536860389e-01,1.949899946062544354e-01,5.670528013725437688e-01,5.837622233663404270e-01,5.823571344078876111e-01,7.593321719766985556e-01
7.373737373737374590e-01,4.914886384463731939e-02,-3.046971106856701667e-02,5.016004967069024462e-02,-1.847086823863045568e-01,-1.861869162499940611e-01,9.339913420991674542e-02,5.007560158093058433e-01,1.228892237591030501e-01,5.011860778225897262e-01,6.348038027323615884e-01,6.347222114998685161e-01,8.141813570850561232e-01
7.575757575757577911e-01,4.402728353163715136e-02,-3.689474201660467717e-02,4.663669950093620592e-02,-1.644681055421240989e-01,-1.699859176865881061e-01,1.170757512359406061e-01,4.322686129970815805e-01,5.078845291195088762e-02,4.353193542726349063e-01,6.881722090134055891e-01,6.870872885918498651e-01,8.690305421934143570e-01
7.777777777777779011e-01,3.783695846945120400e-02,-4.331977296464225441e-02,4.311334933118220192e-02,-1.405210871136678419e-01,-1.537849191231823176e-01,1.407523682619641892e-01,3.587708003311756988e-01,-2.131231793520049766e-02,3.694526307226808637e-01,7.439133283130413554e-01,7.394523656838306591e-01,9.238797273017720357e-01
7.979797979797982332e-01,3.053200255450902456e-02,-4.974480391267991491e-02,3.958999916142815628e-02,-1.127514024150959582e-01,-1.375839205597763626e-01,1.644289852879881053e-01,2.801463531257471495e-01,-9.341308878235266011e-02,3.035859071727260439e-01,8.020730467348405890e-01,7.918174427758120082e-01,9.787289124101301585e-01
8.181818181818183433e-01,2.206652968324022968e-02,-5.616983486071750603e-02,3.606664899167415228e-02,-8.104282676056950852e-02,-1.213829219963705741e-01,1.881056023140116884e-01,1.962790466949574375e-01,-1.655138596295041564e-01,2.377191836227718902e-01,8.626972503823719940e-01,8.441825198677928022e-01,1.033578097518487837e+00
8.383838383838384534e-01,1.239465375207444986e-02,-6.259486580875509021e-02,3.254329882192014828e-02,-4.527913546424866542e-02,-1.051819234329647856e-01,2.117822193400352715e-01,1.070526563529671238e-01,-2.376146304766554307e-01,1.718524600728177365e-01,9.258318253592073832e-01,8.965475969597737071e-01,1.088427282626845294e+00
8.585858585858587855e-01,1.470488657441176850e-03,-6.901989675679273684e-02,2.901994865216610264e-02,-5.344103840293490393e-03,-8.898092486955883063e-02,2.354588363660591877e-01,1.235095741393588131e-02,-3.097154013238075931e-01,1.059857365228629167e-01,9.915226577689174592e-01,9.489126740517550562e-01,1.143276467735203639e+00
8.787878787878788955e-01,-1.075185170422970904e-02,-7.544492770483032795e-02,2.549659848241210558e-02,3.887849279713440076e-02,-7.277992630615304215e-02,2.591354533920827707e-01,-8.794227480797478513e-02,-3.818161721709590894e-01,4.011901297290898505e-02,1.059815633715070815e+00,1.001277751143735850e+00,1.198125652843561095e+00
8.989898989898992276e-01,-2.431825343650878546e-02,-8.186995865286797458e-02,2.197324831265805301e-02,8.750487913387550165e-02,-5.657892774274708714e-02,2.828120704181066314e-01,-1.939432649986058133e-01,-4.539169430181112519e-01,-2.574771057704583477e-02,1.130756639301240041e+00,1.053642828235717310e+00,1.252974837951919440e+00
9.191919191919193377e-01,-3.927460264296629699e-02,-8.829498960090556570e-02,1.844989814290405594e-02,1.406512798557682520e-01,-4.037792917934129866e-02,3.064886874441302700e-01,-3.057682378437942550e-01,-5.260177138652625262e-01,-9.161443412699998845e-02,1.204391560630992952e+00,1.106007905327698104e+00,1.307824023060276897e+00
9.393939393939394478e-01,-5.566678542717266864e-02,-9.472002054894315681e-02,1.492654797315004500e-02,1.984339196486523682e-01,-2.417693061593551018e-02,3.301653044701539086e-01,-4.235334180293803819e-01,-5.981184847124140225e-01,-1.574811576769541421e-01,1.280766283807901695e+00,1.158372982419678898e+00,1.362673208168634797e+00
9.595959595959597799e-01,-7.354068789269840867e-02,-1.011450514969808034e-01,1.140319780339600630e-02,2.609690231983683995e-01,-7.975932052529555172e-03,3.538419214961777692e-01,-5.473550302412057977e-01,-6.702192555595661849e-01,-2.233478812269089619e-01,1.359926694935537528e+00,1.210738059511660358e+00,1.417522393276993142e+00
9.797979797979798899e-01,-9.294219614311366451e-02,-1.075700824450183946e-01,7.879847633642009241e-03,3.283728151907540638e-01,8.225066510876233306e-03,3.775185385222012968e-01,-6.773492991651068884e-01,-7.423200264067174592e-01,-2.892146047768628936e-01,1.441918680117467932e+00,1.263103136603641152e+00,1.472371578385350599e+00
1.000000000000000000e+00,-1.139171962819889167e-01,-1.139951133930559996e-01,4.356497463888000035e-03,4.007615203116494662e-01,2.442606507428200097e-02,4.011951555482249909e-01,-8.136324494869244806e-01,-8.144207972538689555e-01,-3.550813283268169918e-01,1.526788125457265499e+00,1.315468213695621946e+00,1.527220763493708056e+00


==> figs/data/example_lobatto_N4_M5.csv <==
x, phi1, l1, u1, phi2, l2, u2, phi3, l3, u3, phi4, l4, u4
-1.000000000000000000e+00,1.000000000000000000e+00,8.523628722882310438e-01,1.000313525812122961e+00,3.330669073875469621e-16,-5.067954781560000260e-04,2.818463626411609746e-01,-4.440892098500626162e-16,-2.151030811562079925e-01,2.287405982720000107e-04,4.996003610813204432e-16,-3.607127579699999820e-05,7.403717861320799343e-02
-9.797979797979797789e-01,9.404090903937856183e-01,8.155031692229327556e-01,9.617907974964815532e-01,7.976423296868551116e-02,3.962792079273975976e-02,3.182893245171456442e-01,-2.976933448893903655e-02,-2.128679564263591950e-01,-2.015953253234466832e-03,9.596011126467685060e-03,5.966588767604551636e-04,7.274131103166241175e-02
-9.595959595959595578e-01,8.828278705842214080e-01,7.786434661576345784e-01,9.232680691808402562e-01,1.556652455205076446e-01,7.976263706363551087e-02,3.547322863931302583e-01,-5.669575261162096425e-02,-2.106328316965103697e-01,-4.260647104740933160e-03,1.820263650689155077e-02,1.229389029317910298e-03,7.144544345011684394e-02
-9.393939393939394478e-01,8.272254222667443369e-01,7.417837630923365122e-01,8.847453408651990703e-01,2.277721730862198868e-01,1.198973533345310399e-01,3.911752482691147059e-01,-8.084838979880049070e-02,-2.083977069666615722e-01,-6.505340956247387778e-03,2.585079444583607278e-02,1.862119181875362180e-03,7.014957586857127614e-02
-9.191919191919192267e-01,7.735708271367894850e-01,7.049240600270382240e-01,8.462226125495577733e-01,2.961541510965761126e-01,1.600320696054268188e-01,4.276182101450993756e-01,-1.022963814812311023e-01,-2.061625822368127747e-01,-8.750034807753855406e-03,3.257140324786511609e-02,2.494849334432816881e-03,6.885370828702569446e-02
-8.989898989898990056e-01,7.218331668897934872e-01,6.680643569617399358e-01,8.076998842339163653e-01,3.608803149823307521e-01,2.001667858763225838e-01,4.640611720210839897e-01,-1.211088630896670626e-01,-2.039274575069639495e-01,-1.099472865926032217e-02,3.839538121754249023e-02,3.127579486990272450e-03,6.755784070548011278e-02
-8.787878787878787845e-01,6.719815232211923117e-01,6.312046538964417586e-01,7.691771559182749574e-01,4.220198001742370142e-01,2.403015021472183210e-01,5.005041338970686038e-01,-1.373549700548616359e-01,-2.016923327771151520e-01,-1.323942251076678893e-02,4.335364665943197693e-02,3.760309639547727584e-03,6.626197312393454497e-02
-8.585858585858585634e-01,6.239849778264220381e-01,5.943449508311434704e-01,7.306544276026336604e-01,4.796417421030486627e-01,2.804362184181140583e-01,5.369470957730533289e-01,-1.511038378075691968e-01,-1.994572080472663267e-01,-1.548411636227325569e-02,4.747711787809755224e-02,4.393039792105182285e-03,6.496610554238896329e-02
-8.383838383838383423e-01,5.778126124009193010e-01,5.574852477658451821e-01,6.921316992869922524e-01,5.338152761995200724e-01,3.205709346890098232e-01,5.733900576490379430e-01,-1.624246017785430096e-01,-1.972220833174175292e-01,-1.772881021377972072e-02,5.079671317810299791e-02,5.025769944662637420e-03,6.367023796084339549e-02
-8.181818181818181213e-01,5.334335086401196246e-01,5.206255447005470050e-01,6.536089709713508444e-01,5.846095378944047294e-01,3.607056509599055882e-01,6.098330195250225572e-01,-1.713863973985373379e-01,-1.949869585875687039e-01,-1.997350406528618921e-02,5.334335086401209569e-02,5.658500097220092555e-03,6.237437037929781380e-02
-7.979797979797980112e-01,4.908167482394598657e-01,4.837658416352488833e-01,6.150862426557097695e-01,6.320936626184558982e-01,4.008403672308011312e-01,6.462759814010070603e-01,-1.780583600983056680e-01,-1.927518338577199064e-01,-2.221819791679264383e-02,5.514794924038884938e-02,6.291230249777545087e-03,6.107850279775224600e-02
-7.777777777777777901e-01,4.499314128943754376e-01,4.469061385699506506e-01,5.765635143400683615e-01,6.763367858024285084e-01,4.409750835016968962e-01,6.827189432769916744e-01,-1.825096253086018194e-01,-1.905167091278711089e-01,-2.446289176829910886e-02,5.624142661179701297e-02,6.923960402335000222e-03,5.978263521620666432e-02
-7.575757575757575690e-01,4.107465843003028638e-01,4.100464355046523623e-01,5.380407860244269536e-01,7.174080428770757134e-01,4.811097997725926056e-01,7.191619051529762885e-01,-1.848093284601799446e-01,-1.882815843980222836e-01,-2.670758561980557735e-02,5.665470128280045148e-02,7.556690554892455357e-03,5.848676763466108958e-02
-7.373737373737373479e-01,3.732313441526783349e-01,3.731867324393541296e-01,4.995180577087856566e-01,7.553765692731511106e-01,5.212445160434884261e-01,7.556048670289610136e-01,-1.850266049837934190e-01,-1.860464596681734861e-01,-2.895227947131204238e-02,5.641869155796300217e-02,8.189420707449910491e-03,5.719090005311551483e-02
-7.171717171717171269e-01,3.373547741469377081e-01,3.363270293740558969e-01,4.609953293931442486e-01,7.903115004214091854e-01,5.613792323143841356e-01,7.920478289049457388e-01,-1.832305903101965061e-01,-1.838113349383246886e-01,-3.119697332281851088e-02,5.556431574184861333e-02,8.822150860007364759e-03,5.589503247156993315e-02
-6.969696969696970168e-01,3.030859559785176738e-01,2.994673263087578308e-01,4.224726010775030627e-01,8.222819717526028693e-01,6.015139485852797341e-01,8.284907907809300198e-01,-1.794904198701424702e-01,-1.815762102084758634e-01,-3.344166717432496549e-02,5.412249213902098344e-02,9.454881012564817291e-03,5.459916489002436535e-02
-6.767676767676766847e-01,2.703939713428535341e-01,2.626076232434593205e-01,3.839498727618615437e-01,8.513571186974869809e-01,6.416486648561756656e-01,8.649337526569149670e-01,-1.738752290943856860e-01,-1.793410854786270658e-01,-3.568636102583144093e-02,5.212413905404406078e-02,1.008761116512227503e-02,5.330329730847878367e-02
-6.565656565656565746e-01,2.392479019353823677e-01,2.257479201781612543e-01,3.454271444462203577e-01,8.776060766868145624e-01,6.817833811270711530e-01,9.013767145328994701e-01,-1.664541534136797507e-01,-1.771059607487782683e-01,-3.793105487733789555e-02,4.960017479148168262e-02,1.072034131767972756e-02,5.200742972693321586e-02
-6.363636363636363535e-01,2.096168294515396990e-01,1.888882171128630771e-01,3.069044161305789498e-01,9.010979811513397664e-01,7.219180973979669735e-01,9.378196764088839732e-01,-1.572963282587782619e-01,-1.748708360189294431e-01,-4.017574872884436404e-02,4.658151765589768623e-02,1.135307147023718183e-02,5.071156214538763418e-02
-6.161616161616161325e-01,1.814698355867619406e-01,1.520285140475647889e-01,2.683816878149376528e-01,9.219019675218163012e-01,7.620528136688626830e-01,9.742626382848686983e-01,-1.464708890604353719e-01,-1.726357112890806456e-01,-4.242044258035083254e-02,4.309908595185593660e-02,1.198580162279463783e-02,4.941569456384205944e-02
-5.959595959595959114e-01,1.547760020364851719e-01,1.151688109822665007e-01,2.298589594992962448e-01,9.400871712289982085e-01,8.021875299397585035e-01,1.010705600160853423e+00,-1.340469712494045673e-01,-1.704005865592318203e-01,-4.466513643185729410e-02,3.918379798392027102e-02,1.261853177535209383e-02,4.811982698229648470e-02
-5.757575757575756903e-01,1.295044104961455278e-01,7.830910791696821249e-02,1.913362311836548368e-01,9.557227277036388635e-01,8.423222462106542130e-01,1.047148562036837927e+00,-1.200937102564400005e-01,-1.681654618293830228e-01,-4.690983028336376259e-02,3.486657205665452675e-02,1.325126192790954810e-02,4.682395940075090301e-02
-5.555555555555555802e-01,1.056241426611793099e-01,4.144940485167025734e-02,1.528135028680137619e-01,9.688777723764923078e-01,8.824569624815498115e-01,1.083591523912822430e+00,-1.046802415122953800e-01,-1.659303370995342253e-01,-4.915452413487021721e-02,3.017832647462262430e-02,1.388399208046700063e-02,4.552809181920533521e-02
-5.353535353535352481e-01,8.310428022702229245e-02,4.589701786371747083e-03,1.142907745523721319e-01,9.796214406783125828e-01,9.225916787524457430e-01,1.120034485788807155e+00,-8.787570044772419209e-02,-1.636952123696854000e-01,-5.139921798637669959e-02,2.514997954238828992e-02,1.451672223302445837e-02,4.423222423765975353e-02
-5.151515151515151381e-01,6.191390488911105439e-02,-3.227000127892631909e-02,7.576804623673094596e-02,9.880228680398529528e-01,9.627263950233412304e-01,1.156477447664791658e+00,-6.974922249348070036e-02,-1.614600876398366025e-01,-5.364391183788315420e-02,1.981244956451549966e-02,1.514945238558191090e-02,4.293635665611418573e-02
-4.949494949494949170e-01,4.202209834288150869e-02,-6.092690535457192386e-02,4.514094165702885880e-02,9.941511898918677925e-01,9.891086107333942889e-01,1.178516099260264571e+00,-5.036994308031850220e-02,-1.518600284510337184e-01,-4.810446566127807300e-02,1.419665484556803525e-02,1.384885525789473701e-02,4.027900918284289811e-02
-4.747474747474746959e-01,2.339794228376984586e-02,-6.497541246125961012e-02,3.820070828514432471e-02,9.980755416651106993e-01,9.742333247609192837e-01,1.157341820014202272e+00,-2.980699763899130605e-02,-1.201651658853687549e-01,-1.921259940033853003e-02,8.333513690109761729e-03,6.748276289473720269e-03,3.353722203439453431e-02
-4.545454545454544748e-01,6.010518407212173120e-03,-6.902391956794728944e-02,3.126047491325979755e-02,9.998650587903352704e-01,9.593580387884442784e-01,1.136167540768139972e+00,-8.129521600253153402e-03,-8.847030331970379136e-02,9.679266860601012934e-03,2.253944402704544103e-03,-3.523026789472982062e-04,2.679543488594616010e-02
-4.343434343434342537e-01,-1.017109159135527741e-02,-7.307242667463496877e-02,2.432024154137526345e-02,9.995888766982956586e-01,9.444827528159692731e-01,1.114993261522077672e+00,1.459334960514235835e-02,-5.677544075403884172e-02,3.857113312154056284e-02,-4.011134712083794240e-03,-7.452881647368314946e-03,2.005364773749778937e-02
-4.141414141414141437e-01,-2.517780601649631522e-02,-7.712093378132262034e-02,1.738000816949076752e-02,9.973161308197455721e-01,9.296074668434943788e-01,1.093818982276015594e+00,3.829248054644096566e-02,-2.508057818837405861e-02,6.746299938247994621e-02,-1.043080534969133277e-02,-1.455346061578929005e-02,1.331186058904945679e-02
-3.939393939393939226e-01,-3.904054317277494413e-02,-8.116944088801031354e-02,1.043977479760623689e-02,9.931159565854388305e-01,9.147321808710193736e-01,1.072644703029953295e+00,6.289873579288951522e-02,6.614284377290918782e-03,9.635486564341948224e-02,-1.697414920555433138e-02,-2.165403958421031200e-02,6.570073440601086057e-03
-3.737373737373737015e-01,-5.179022136475493199e-02,-8.521794799469797899e-02,3.499541425721702792e-03,9.870574894261290311e-01,8.998568948985443683e-01,1.051470423783891217e+00,8.834297991373374348e-02,3.830914694295586842e-02,1.252467319043590321e-01,-2.361024797510886952e-02,-2.875461855263132527e-02,-1.717137078472846801e-04
-3.535353535353534804e-01,-6.345775889700012995e-02,-8.926645510138567219e-02,-3.440691946162824366e-03,9.792098647725702154e-01,8.849816089260693630e-01,1.030296144537828917e+00,1.145560774782200530e-01,7.000400950862081806e-02,1.541385981652985682e-01,-3.030818335379110995e-02,-3.585519752105234548e-02,-6.913500856295655417e-03
-3.333333333333332593e-01,-7.407407407407441691e-02,-9.331496220807333764e-02,-1.038092531804735846e-02,9.696422180555162029e-01,8.701063229535943577e-01,1.009121865291766618e+00,1.414688930555945134e-01,1.016988720742857955e-01,1.830304644262381042e-01,-3.703703703703720151e-02,-4.295577648947335875e-02,-1.365528800474402615e-02
-3.131313131313130382e-01,-8.367008520054160237e-02,-9.736346931476103084e-02,-1.732115868993189256e-02,9.584236847057207020e-01,8.552310369811193524e-01,9.879475860457044289e-01,1.690122912151033607e-01,1.333937346399507451e-01,2.119223306871776957e-01,-4.376589072028329308e-02,-5.005635545789437202e-02,-2.039707515319239689e-02
-2.929292929292928171e-01,-9.227671058096556522e-02,-1.014119764214486963e-01,-2.426139206181641972e-02,9.456234001539376433e-01,8.403557510086443472e-01,9.667733067996421292e-01,1.971171365259927200e-01,1.650885972056156947e-01,2.408141969481172318e-01,-5.046382609896551963e-02,-5.715693442631539223e-02,-2.713886230164076763e-02
-2.727272727272727071e-01,-9.992486851991011498e-02,-1.054604835281363617e-01,-3.120162543370091912e-02,9.313104998309206239e-01,8.254804650361693419e-01,9.455990275535800516e-01,2.257142935575087161e-01,1.967834597712804778e-01,2.697060632090566012e-01,-5.709992486852001614e-02,-6.425751339473637080e-02,-3.388064945008910367e-02
-2.525252525252524860e-01,-1.066454773219391583e-01,-1.095089906348240411e-01,-3.814185880558544628e-02,9.155541191674236856e-01,8.106051790636943366e-01,9.244247483075178629e-01,2.547346268788977519e-01,2.284783223369454275e-01,2.985979294699961373e-01,-6.364326872438300087e-02,-7.135809236315739101e-02,-4.062243659853746747e-02
-2.323232323232322649e-01,-1.124694552916165324e-01,-1.135574977415117204e-01,-4.508209217746997344e-02,8.984233935942005367e-01,7.957298930912193313e-01,9.032504690614555631e-01,2.841090010594058968e-01,2.601731849026103771e-01,3.274897957309356733e-01,-7.006293936199058103e-02,-7.845867133157839735e-02,-4.736422374698584514e-02
-2.121212121212120438e-01,-1.174277207335060746e-01,-1.176060048481994136e-01,-5.202232554935451447e-02,8.799874585420048856e-01,7.808546071187443260e-01,8.820761898153932634e-01,3.137682806682794423e-01,2.918680474682753823e-01,3.563816619918752648e-01,-7.632801847677889162e-02,-8.555925029999941755e-02,-5.410601089543420894e-02
-1.919191919191918227e-01,-1.215511919521716500e-01,-1.216545119548870790e-01,-5.896255892123904163e-02,8.603154494415907738e-01,7.659793211462693208e-01,8.609019105693310747e-01,3.436433302747644025e-01,3.235629100339403319e-01,3.852735282528148009e-01,-8.240758776418410925e-02,-9.265982926842043776e-02,-6.084779804388258662e-02
-1.717171717171716017e-01,-1.248707872521770956e-01,-1.257030190615747722e-01,-6.590279229312356879e-02,8.394765017237117988e-01,7.511040351737943155e-01,8.397276313232687750e-01,3.736650144481070690e-01,3.552577725996052260e-01,4.141653945137543369e-01,-8.827072891964236889e-02,-9.976040823684145797e-02,-6.758958519233095041e-02
-1.515151515151514916e-01,-1.274174249380862489e-01,-1.297515261682624099e-01,-7.284302566500806819e-02,8.175397508191221130e-01,7.362287492013194212e-01,8.185533520772066973e-01,4.037641977575534002e-01,3.869526351652700091e-01,4.430572607746937064e-01,-9.388652363858979166e-02,-1.068609872052624366e-01,-7.433137234077928646e-02
-1.313131313131312705e-01,-1.292220233144630026e-01,-1.338000332749501031e-01,-7.978325903689259535e-02,7.945743321585750918e-01,7.213534632288444159e-01,7.973790728311445086e-01,4.338717447723500209e-01,4.186474977309350143e-01,4.719491270356332424e-01,-9.922405361646258193e-02,-1.139615661736834429e-01,-8.107315948922766413e-02
-1.111111111111110494e-01,-1.303155006858711662e-01,-1.378485403816377963e-01,-8.672349240877713639e-02,7.706493811728247767e-01,7.064781772563694107e-01,7.762047935850822089e-01,4.639185200617428340e-01,4.503423602966000194e-01,5.008409932965727229e-01,-1.042524005486968469e-01,-1.210621451421044770e-01,-8.781494663767604181e-02
-9.090909090909082835e-02,-1.307287753568746325e-01,-1.418970474883254618e-01,-9.366372578066167742e-02,7.458340332926249872e-01,6.916028912838944054e-01,7.550305143390199092e-01,4.938353881949780755e-01,4.820372228622649136e-01,5.297328595575122590e-01,-1.089406461307287632e-01,-1.281627241105254833e-01,-9.455673378612440561e-02
-7.070707070707060726e-02,-1.304927656320372109e-01,-1.459455545950131550e-01,-1.006039591525461907e-01,7.201974239487294316e-01,6.767276053114194001e-01,7.338562350929576095e-01,5.235532137413019260e-01,5.137320854279299187e-01,5.586247258184517950e-01,-1.132578720579944659e-01,-1.352633030789464896e-01,-1.012985209345727694e-01
-5.050505050505038618e-02,-1.296383898159227666e-01,-1.499940617017008204e-01,-1.075441925244307317e-01,6.938086885718920405e-01,6.618523193389443948e-01,7.126819558468954208e-01,5.530028612699605661e-01,5.454269479935948128e-01,5.875165920793913310e-01,-1.171731600259301037e-01,-1.423638820473675237e-01,-1.080403080830211332e-01
-3.030303030303027612e-02,-1.281965662130951644e-01,-1.540425688083884859e-01,-1.144844258963152173e-01,6.667369625928667443e-01,6.469770333664695006e-01,6.915076766008332321e-01,5.821151953502000653e-01,5.771218105592595959e-01,6.164084583403307560e-01,-1.206555917299718117e-01,-1.494644610157885023e-01,-1.147820952314694692e-01
-1.010101010101005503e-02,-1.261982131281182418e-01,-1.580910759150761513e-01,-1.214246592681997583e-01,6.390513814424069183e-01,6.321017473939944953e-01,6.703333973547710434e-01,6.108210805512669372e-01,6.088166731249246011e-01,6.453003246012702920e-01,-1.236742488655557803e-01,-1.565650399842095086e-01,-1.215238823799178608e-01
1.010101010101016605e-02,-1.236742488655558497e-01,-1.565650399842094809e-01,-1.215238823799177914e-01,6.108210805512668262e-01,6.088166731249243790e-01,6.453003246012701810e-01,6.390513814424071404e-01,6.321017473939944953e-01,6.703333973547711544e-01,-1.261982131281181307e-01,-1.580910759150761513e-01,-1.214246592681997167e-01
3.030303030303049816e-02,-1.206555917299718395e-01,-1.494644610157884190e-01,-1.147820952314693860e-01,5.821151953501997323e-01,5.771218105592592629e-01,6.164084583403304229e-01,6.667369625928670773e-01,6.469770333664696116e-01,6.915076766008335651e-01,-1.281965662130950256e-01,-1.540425688083884581e-01,-1.144844258963151479e-01
5.050505050505060822e-02,-1.171731600259300898e-01,-1.423638820473674405e-01,-1.080403080830210638e-01,5.530028612699603441e-01,5.454269479935944798e-01,5.875165920793911090e-01,6.938086885718923735e-01,6.618523193389445058e-01,7.126819558468956428e-01,-1.296383898159225723e-01,-1.499940617017007927e-01,-1.075441925244306485e-01
7.070707070707071829e-02,-1.132578720579944243e-01,-1.352633030789464619e-01,-1.012985209345727278e-01,5.235532137413018150e-01,5.137320854279296967e-01,5.586247258184516840e-01,7.201974239487296536e-01,6.767276053114195111e-01,7.338562350929578315e-01,-1.304927656320369611e-01,-1.459455545950131272e-01,-1.006039591525461629e-01
9.090909090909105039e-02,-1.089406461307286522e-01,-1.281627241105254000e-01,-9.455673378612430846e-02,4.938353881949777979e-01,4.820372228622645805e-01,5.297328595575119259e-01,7.458340332926253202e-01,6.916028912838945164e-01,7.550305143390201312e-01,-1.307287753568743272e-01,-1.418970474883254340e-01,-9.366372578066159416e-02
1.111111111111111605e-01,-1.042524005486967220e-01,-1.210621451421044215e-01,-8.781494663767597242e-02,4.639185200617427229e-01,4.503423602965997974e-01,5.008409932965726119e-01,7.706493811728249987e-01,7.064781772563695217e-01,7.762047935850823199e-01,-1.303155006858708331e-01,-1.378485403816377686e-01,-8.672349240877709475e-02
1.313131313131314926e-01,-9.922405361646237376e-02,-1.139615661736833596e-01,-8.107315948922758087e-02,4.338717447723497433e-01,4.186474977309346812e-01,4.719491270356328538e-01,7.945743321585754249e-01,7.213534632288445270e-01,7.973790728311446196e-01,-1.292220233144626140e-01,-1.338000332749500754e-01,-7.978325903689252596e-02
1.515151515151516026e-01,-9.388652363858958350e-02,-1.068609872052623949e-01,-7.433137234077924482e-02,4.037641977575533447e-01,3.869526351652698981e-01,4.430572607746935399e-01,8.175397508191223350e-01,7.362287492013195322e-01,8.185533520772068083e-01,-1.274174249380858326e-01,-1.297515261682624099e-01,-7.284302566500802656e-02
1.717171717171717127e-01,-8.827072891964213297e-02,-9.976040823684141634e-02,-6.758958519233090878e-02,3.736650144481069580e-01,3.552577725996051150e-01,4.141653945137541148e-01,8.394765017237121318e-01,7.511040351737944265e-01,8.397276313232688860e-01,-1.248707872521766377e-01,-1.257030190615747445e-01,-6.590279229312354103e-02
1.919191919191920448e-01,-8.240758776418380394e-02,-9.265982926842035450e-02,-6.084779804388250335e-02,3.436433302747641805e-01,3.235629100339399988e-01,3.852735282528144123e-01,8.603154494415911069e-01,7.659793211462695428e-01,8.609019105693312968e-01,-1.215511919521711365e-01,-1.216545119548870513e-01,-5.896255892123897224e-02
2.121212121212121549e-01,-7.632801847677858631e-02,-8.555925029999937592e-02,-5.410601089543416731e-02,3.137682806682793868e-01,2.918680474682751602e-01,3.563816619918750428e-01,8.799874585420051076e-01,7.808546071187444371e-01,8.820761898153933744e-01,-1.174277207335055473e-01,-1.176060048481993858e-01,-5.202232554935447284e-02
2.323232323232324870e-01,-7.006293936199020633e-02,-7.845867133157832796e-02,-4.736422374698576188e-02,2.841090010594057302e-01,2.601731849026100440e-01,3.274897957309353402e-01,8.984233935942008697e-01,7.957298930912195534e-01,9.032504690614557852e-01,-1.124694552916159357e-01,-1.135574977415116926e-01,-4.508209217746990405e-02
2.525252525252525970e-01,-6.364326872438264004e-02,-7.135809236315734938e-02,-4.062243659853742583e-02,2.547346268788976964e-01,2.284783223369452609e-01,2.985979294699959152e-01,9.155541191674239077e-01,8.106051790636944476e-01,9.244247483075178629e-01,-1.066454773219385477e-01,-1.095089906348240272e-01,-3.814185880558540465e-02
2.727272727272729291e-01,-5.709992486851958593e-02,-6.425751339473628754e-02,-3.388064945008902040e-02,2.257142935575085496e-01,1.967834597712801448e-01,2.697060632090562127e-01,9.313104998309209570e-01,8.254804650361695639e-01,9.455990275535802736e-01,-9.992486851990942109e-02,-1.054604835281363340e-01,-3.120162543370083585e-02
2.929292929292930392e-01,-5.046382609896506166e-02,-5.715693442631530896e-02,-2.713886230164068436e-02,1.971171365259926089e-01,1.650885972056153617e-01,2.408141969481168432e-01,9.456234001539378653e-01,8.403557510086444582e-01,9.667733067996424623e-01,-9.227671058096484358e-02,-1.014119764214486685e-01,-2.426139206181635033e-02
3.131313131313131493e-01,-4.376589072028283511e-02,-5.005635545789433039e-02,-2.039707515319234832e-02,1.690122912151033607e-01,1.333937346399505786e-01,2.119223306871774737e-01,9.584236847057210351e-01,8.552310369811193524e-01,9.879475860457045400e-01,-8.367008520054089460e-02,-9.736346931476101696e-02,-1.732115868993185093e-02
3.333333333333334814e-01,-3.703703703703668804e-02,-4.295577648947328242e-02,-1.365528800474394289e-02,1.414688930555943469e-01,1.016988720742854069e-01,1.830304644262377711e-01,9.696422180555165360e-01,8.701063229535944687e-01,1.009121865291766840e+00,-7.407407407407359812e-02,-9.331496220807330988e-02,-1.038092531804728214e-02
3.535353535353535914e-01,-3.030818335379062423e-02,-3.585519752105230384e-02,-6.913500856295606845e-03,1.145560774782200530e-01,7.000400950862062377e-02,1.541385981652984016e-01,9.792098647725705485e-01,8.849816089260693630e-01,1.030296144537829139e+00,-6.345775889699935279e-02,-8.926645510138564443e-02,-3.440691946162782733e-03
3.737373737373739235e-01,-2.361024797510831441e-02,-2.875461855263125588e-02,-1.717137078472014133e-04,8.834297991373363246e-02,3.830914694295550760e-02,1.252467319043586436e-01,9.870574894261293641e-01,8.998568948985444793e-01,1.051470423783891439e+00,-5.179022136475405769e-02,-8.521794799469795123e-02,3.499541425721786059e-03
3.939393939393940336e-01,-1.697414920555377627e-02,-2.165403958421027730e-02,6.570073440601148507e-03,6.289873579288951522e-02,6.614284377290724493e-03,9.635486564341932958e-02,9.931159565854390525e-01,9.147321808710193736e-01,1.072644703029953517e+00,-3.904054317277408370e-02,-8.116944088801028578e-02,1.043977479760627158e-02
4.141414141414143657e-01,-1.043080534969073603e-02,-1.455346061578921546e-02,1.331186058904954006e-02,3.829248054644096566e-02,-2.508057818837439168e-02,6.746299938247957151e-02,9.973161308197457942e-01,9.296074668434944899e-01,1.093818982276015817e+00,-2.517780601649534378e-02,-7.712093378132259258e-02,1.738000816949084038e-02
4.343434343434344758e-01,-4.011134712083183618e-03,-7.452881647368236884e-03,2.005364773749787610e-02,1.459334960514224733e-02,-5.677544075403917478e-02,3.857113312154014650e-02,9.995888766982961027e-01,9.444827528159693841e-01,1.114993261522077894e+00,-1.017109159135427821e-02,-7.307242667463492714e-02,2.432024154137532590e-02
4.545454545454545858e-01,2.253944402705126970e-03,-3.523026789472583076e-04,2.679543488594621214e-02,-8.129521600253153402e-03,-8.847030331970395789e-02,9.679266860600832523e-03,9.998650587903356035e-01,9.593580387884443894e-01,1.136167540768140194e+00,6.010518407213116809e-03,-6.902391956794727557e-02,3.126047491325983918e-02
4.747474747474749179e-01,8.333513690110372352e-03,6.748276289473803535e-03,3.353722203439463145e-02,-2.980699763899141708e-02,-1.201651658853690741e-01,-1.921259940033892555e-02,9.980755416651108103e-01,9.742333247609193947e-01,1.157341820014202494e+00,2.339794228377087282e-02,-6.497541246125956849e-02,3.820070828514440797e-02
4.949494949494950280e-01,1.419665484556864588e-02,1.384885525789478211e-02,4.027900918284293974e-02,-5.036994308031839118e-02,-1.518600284510338572e-01,-4.810446566127823953e-02,9.941511898918680146e-01,9.891086107333944000e-01,1.178516099260264571e+00,4.202209834288248014e-02,-6.092690535457191692e-02,4.514094165702889350e-02
5.151515151515153601e-01,1.981244956451613803e-02,1.514945238558190396e-02,4.293635665611419960e-02,-6.974922249348070036e-02,-1.614600876398366303e-01,-5.364391183788312645e-02,9.880228680398532859e-01,9.627263950233407863e-01,1.156477447664791214e+00,6.191390488911216461e-02,-3.227000127892595827e-02,7.576804623673139005e-02
5.353535353535354702e-01,2.514997954238892830e-02,1.451672223302445143e-02,4.423222423765976741e-02,-8.787570044772419209e-02,-1.636952123696854278e-01,-5.139921798637667183e-02,9.796214406783126938e-01,9.225916787524452989e-01,1.120034485788806711e+00,8.310428022702340267e-02,4.589701786372100967e-03,1.142907745523725482e-01
5.555555555555555802e-01,3.017832647462320717e-02,1.388399208046699890e-02,4.552809181920533521e-02,-1.046802415122951579e-01,-1.659303370995342253e-01,-4.915452413487021721e-02,9.688777723764925298e-01,8.824569624815497004e-01,1.083591523912822430e+00,1.056241426611801981e-01,4.144940485167015326e-02,1.528135028680137064e-01
5.757575757575759123e-01,3.486657205665513737e-02,1.325126192790954116e-02,4.682395940075091689e-02,-1.200937102564400005e-01,-1.681654618293830505e-01,-4.690983028336374178e-02,9.557227277036389745e-01,8.423222462106537689e-01,1.047148562036837482e+00,1.295044104961466935e-01,7.830910791696860107e-02,1.913362311836552809e-01
5.959595959595960224e-01,3.918379798392088165e-02,1.261853177535209036e-02,4.811982698229649164e-02,-1.340469712494045673e-01,-1.704005865592318480e-01,-4.466513643185728716e-02,9.400871712289982085e-01,8.021875299397582815e-01,1.010705600160852979e+00,1.547760020364862266e-01,1.151688109822666672e-01,2.298589594992964391e-01
6.161616161616163545e-01,4.309908595185654723e-02,1.198580162279463089e-02,4.941569456384207332e-02,-1.464708890604353719e-01,-1.726357112890806733e-01,-4.242044258035080478e-02,9.219019675218164123e-01,7.620528136688622389e-01,9.742626382848682542e-01,1.814698355867631063e-01,1.520285140475651220e-01,2.683816878149379859e-01
6.363636363636364646e-01,4.658151765589829685e-02,1.135307147023717836e-02,5.071156214538764112e-02,-1.572963282587782619e-01,-1.748708360189294708e-01,-4.017574872884435017e-02,9.010979811513399884e-01,7.219180973979667515e-01,9.378196764088837512e-01,2.096168294515406982e-01,1.888882171128631882e-01,3.069044161305791718e-01
6.565656565656567967e-01,4.960017479148226549e-02,1.072034131767972062e-02,5.200742972693322974e-02,-1.664541534136797507e-01,-1.771059607487782961e-01,-3.793105487733787473e-02,8.776060766868145624e-01,6.817833811270708200e-01,9.013767145328989150e-01,2.392479019353835890e-01,2.257479201781616429e-01,3.454271444462208018e-01
6.767676767676769067e-01,5.212413905404464365e-02,1.008761116512226982e-02,5.330329730847879754e-02,-1.738752290943857970e-01,-1.793410854786270936e-01,-3.568636102583142011e-02,8.513571186974868699e-01,6.416486648561752215e-01,8.649337526569145229e-01,2.703939713428547553e-01,2.626076232434597091e-01,3.839498727618618767e-01
6.969696969696970168e-01,5.412249213902148304e-02,9.454881012564817291e-03,5.459916489002436535e-02,-1.794904198701426923e-01,-1.815762102084758911e-01,-3.344166717432496549e-02,8.222819717526030914e-01,6.015139485852796231e-01,8.284907907809300198e-01,3.030859559785183954e-01,2.994673263087577197e-01,4.224726010775030627e-01
7.171717171717173489e-01,5.556431574184905742e-02,8.822150860007357820e-03,5.589503247156994703e-02,-1.832305903101965061e-01,-1.838113349383246886e-01,-3.119697332281848312e-02,7.903115004214088524e-01,5.613792323143836915e-01,7.920478289049451837e-01,3.373547741469388739e-01,3.363270293740562300e-01,4.609953293931446927e-01
7.373737373737374590e-01,5.641869155796350177e-02,8.189420707449907022e-03,5.719090005311551483e-02,-1.850266049837935300e-01,-1.860464596681735139e-01,-2.895227947131203197e-02,7.553765692731513326e-01,5.212445160434882041e-01,7.556048670289607916e-01,3.732313441526792230e-01,3.731867324393542407e-01,4.995180577087857676e-01
7.575757575757577911e-01,5.665470128280084006e-02,7.556690554892447551e-03,5.848676763466110345e-02,-1.848093284601799446e-01,-1.882815843980223114e-01,-2.670758561980555307e-02,7.174080428770752693e-01,4.811097997725921616e-01,7.191619051529758444e-01,4.107465843003039740e-01,4.100464355046526954e-01,5.380407860244273976e-01
7.777777777777779011e-01,5.624142661179740155e-02,6.923960402334996753e-03,5.978263521620667126e-02,-1.825096253086019304e-01,-1.905167091278711089e-01,-2.446289176829909845e-02,6.763367858024282864e-01,4.409750835016966741e-01,6.827189432769914523e-01,4.499314128943763258e-01,4.469061385699508171e-01,5.765635143400685836e-01
7.979797979797982332e-01,5.514794924038918245e-02,6.291230249777537281e-03,6.107850279775225988e-02,-1.780583600983055570e-01,-1.927518338577199342e-01,-2.221819791679261608e-02,6.320936626184555651e-01,4.008403672308006316e-01,6.462759814010066162e-01,4.908167482394609760e-01,4.837658416352492163e-01,6.150862426557101026e-01
8.181818181818183433e-01,5.334335086401237325e-02,5.658500097220086483e-03,6.237437037929782768e-02,-1.713863973985374489e-01,-1.949869585875687317e-01,-1.997350406528616146e-02,5.846095378944043963e-01,3.607056509599051441e-01,6.098330195250221131e-01,5.334335086401208459e-01,5.206255447005473380e-01,6.536089709713512885e-01
8.383838383838384534e-01,5.079671317810321995e-02,5.025769944662633951e-03,6.367023796084339549e-02,-1.624246017785433427e-01,-1.972220833174175292e-01,-1.772881021377970684e-02,5.338152761995198503e-01,3.205709346890095457e-01,5.733900576490377210e-01,5.778126124009200781e-01,5.574852477658454042e-01,6.921316992869924745e-01
8.585858585858587855e-01,4.747711787809766326e-02,4.393039792105176214e-03,6.496610554238897717e-02,-1.511038378075693078e-01,-1.994572080472663544e-01,-1.548411636227323140e-02,4.796417421030482187e-01,2.804362184181136142e-01,5.369470957730528848e-01,6.239849778264232594e-01,5.943449508311438034e-01,7.306544276026339935e-01
8.787878787878788955e-01,4.335364665943211571e-02,3.760309639547723681e-03,6.626197312393454497e-02,-1.373549700548619690e-01,-2.016923327771151520e-01,-1.323942251076677679e-02,4.220198001742367921e-01,2.403015021472181267e-01,5.005041338970683817e-01,6.719815232211930889e-01,6.312046538964418696e-01,7.691771559182751794e-01
8.989898989898992276e-01,3.839538121754249023e-02,3.127579486990265945e-03,6.755784070548012665e-02,-1.211088630896671736e-01,-2.039274575069639772e-01,-1.099472865926029441e-02,3.608803149823296974e-01,2.001667858763220842e-01,4.640611720210835456e-01,7.218331668897943754e-01,6.680643569617403799e-01,8.076998842339168094e-01
9.191919191919193377e-01,3.257140324786514385e-02,2.494849334432813412e-03,6.885370828702569446e-02,-1.022963814812314354e-01,-2.061625822368127747e-01,-8.750034807753839794e-03,2.961541510965756685e-01,1.600320696054265968e-01,4.276182101450991535e-01,7.735708271367902622e-01,7.049240600270384460e-01,8.462226125495578843e-01
9.393939393939394478e-01,2.585079444583598951e-02,1.862119181875362614e-03,7.014957586857126226e-02,-8.084838979880093479e-02,-2.083977069666615722e-01,-6.505340956247385176e-03,2.277721730862196647e-01,1.198973533345309983e-01,3.911752482691146504e-01,8.272254222667446699e-01,7.417837630923365122e-01,8.847453408651990703e-01
9.595959595959597799e-01,1.820263650689138424e-02,1.229389029317903143e-03,7.144544345011685782e-02,-5.669575261162107527e-02,-2.106328316965103975e-01,-4.260647104740909741e-03,1.556652455205068675e-01,7.976263706363506678e-02,3.547322863931298143e-01,8.828278705842224072e-01,7.786434661576349114e-01,9.232680691808407003e-01
9.797979797979798899e-01,9.596011126467351993e-03,5.966588767604523447e-04,7.274131103166242562e-02,-2.976933448893936962e-02,-2.128679564263591950e-01,-2.015953253234455123e-03,7.976423296868495605e-02,3.962792079273946833e-02,3.182893245171453112e-01,9.404090903937861734e-01,8.155031692229329776e-01,9.617907974964817752e-01
1.000000000000000000e+00,2.220446049250313081e-16,-3.607127579699999820e-05,7.403717861320799343e-02,-1.110223024625156540e-15,-2.151030811562079925e-01,2.287405982720000107e-04,1.110223024625156540e-16,-5.067954781560000260e-04,2.818463626411609746e-01,9.999999999999998890e-01,8.523628722882310438e-01,1.000313525812122961e+00

